Runtime Analysis of Cartesian Genetic Programming on Max: A Proven Exponential Speedup

Genetic Programming (GP) is a search paradigm inspired from natural evolution for the automated discovery of expressions, functions, and computer programs. Cartesian GP (CGP) is a flavor of GP that uses a graph-based model to encode candidate programs, as contrasted to the conventional Tree-based GP (TGP). Since its inception two decades ago, CGP has predominantly been analyzed empirically, thus little is known regarding its theoretical performance guarantees. This paper analyzes CGP for the Max problem, which has been only rigorously studied for TGP with a proven expected runtime superlinear in the optimal program length $n$. We prove that the expected time for the ($1$+$1$) CGP employing common mutation operators to evolve an equivalent optimal of the same output is polylogarithmic in $n$, specifically at most $O(\log^9{n})$. This is remarkable, as it shows an exponential speedup by switching to CGP. Our results shed light on the benefit and the compactness of the graph-based representation for programs, and on how CGP can navigate its search and fitness spaces efficiently. This is a first proven performance guarantee for CGP on an established benchmark problem. Experiments complement our theoretical findings.

==> data/max_plus_mul_log_cgp_sam_prob_1_30.csv <==
d,model,num_iters
10,simple_cgp_sam,581
10,simple_cgp_sam,486
10,simple_cgp_sam,1070
10,simple_cgp_sam,2952
10,simple_cgp_sam,959
10,simple_cgp_sam,2165
10,simple_cgp_sam,733
10,simple_cgp_sam,6893
10,simple_cgp_sam,2144
10,simple_cgp_sam,3380
10,simple_cgp_sam,3706
10,simple_cgp_sam,3511
10,simple_cgp_sam,595
10,simple_cgp_sam,1334
10,simple_cgp_sam,1853
10,simple_cgp_sam,3201
10,simple_cgp_sam,2359
10,simple_cgp_sam,3129
10,simple_cgp_sam,973
10,simple_cgp_sam,344
10,simple_cgp_sam,2804
10,simple_cgp_sam,858
10,simple_cgp_sam,1304
10,simple_cgp_sam,1212
10,simple_cgp_sam,712
10,simple_cgp_sam,1535
10,simple_cgp_sam,4108
10,simple_cgp_sam,1976
10,simple_cgp_sam,1207
10,simple_cgp_sam,2157
10,simple_cgp_sam,3287
10,simple_cgp_sam,1443
10,simple_cgp_sam,774
10,simple_cgp_sam,4135
10,simple_cgp_sam,3854
10,simple_cgp_sam,1722
10,simple_cgp_sam,1544
10,simple_cgp_sam,441
10,simple_cgp_sam,3379
10,simple_cgp_sam,3939
10,simple_cgp_sam,6735
10,simple_cgp_sam,1214
10,simple_cgp_sam,859
10,simple_cgp_sam,2441
10,simple_cgp_sam,1836
10,simple_cgp_sam,1023
10,simple_cgp_sam,3525
10,simple_cgp_sam,3022
10,simple_cgp_sam,830
10,simple_cgp_sam,2406
10,simple_cgp_sam,2109
10,simple_cgp_sam,1193
10,simple_cgp_sam,902
10,simple_cgp_sam,404
10,simple_cgp_sam,3719
10,simple_cgp_sam,1531
10,simple_cgp_sam,3133
10,simple_cgp_sam,5931
10,simple_cgp_sam,4439
10,simple_cgp_sam,913
10,simple_cgp_sam,606
10,simple_cgp_sam,2504
10,simple_cgp_sam,936
10,simple_cgp_sam,1073
10,simple_cgp_sam,3161
10,simple_cgp_sam,1584
10,simple_cgp_sam,8651
10,simple_cgp_sam,780
10,simple_cgp_sam,1405
10,simple_cgp_sam,3118
10,simple_cgp_sam,1764
10,simple_cgp_sam,933
10,simple_cgp_sam,1768
10,simple_cgp_sam,346
10,simple_cgp_sam,1083
10,simple_cgp_sam,738
10,simple_cgp_sam,2377
10,simple_cgp_sam,1045
10,simple_cgp_sam,2193
10,simple_cgp_sam,2742
10,simple_cgp_sam,1855
10,simple_cgp_sam,3459
10,simple_cgp_sam,887
10,simple_cgp_sam,3121
10,simple_cgp_sam,1090
10,simple_cgp_sam,1328
10,simple_cgp_sam,5748
10,simple_cgp_sam,1803
10,simple_cgp_sam,1724
10,simple_cgp_sam,3774
10,simple_cgp_sam,2570
10,simple_cgp_sam,3313
10,simple_cgp_sam,3701
10,simple_cgp_sam,641
10,simple_cgp_sam,900
10,simple_cgp_sam,758
10,simple_cgp_sam,645
10,simple_cgp_sam,1632
10,simple_cgp_sam,1109
10,simple_cgp_sam,1976
1,simple_cgp_sam,5
1,simple_cgp_sam,5
11,simple_cgp_sam,3442
11,simple_cgp_sam,1202
11,simple_cgp_sam,1454
11,simple_cgp_sam,4187
11,simple_cgp_sam,2230
11,simple_cgp_sam,1359
11,simple_cgp_sam,1114
11,simple_cgp_sam,3079
11,simple_cgp_sam,1831
11,simple_cgp_sam,1510
11,simple_cgp_sam,2068
1,simple_cgp_sam,11
11,simple_cgp_sam,811
11,simple_cgp_sam,2924
11,simple_cgp_sam,2104
11,simple_cgp_sam,2513
11,simple_cgp_sam,9408
11,simple_cgp_sam,966
11,simple_cgp_sam,1560
11,simple_cgp_sam,2024
11,simple_cgp_sam,1245
11,simple_cgp_sam,5119
11,simple_cgp_sam,1458
1,simple_cgp_sam,12
11,simple_cgp_sam,2965
11,simple_cgp_sam,984
11,simple_cgp_sam,4448
11,simple_cgp_sam,1829
11,simple_cgp_sam,2077
11,simple_cgp_sam,2942
11,simple_cgp_sam,1547
11,simple_cgp_sam,983
11,simple_cgp_sam,790
11,simple_cgp_sam,3871
11,simple_cgp_sam,6391
1,simple_cgp_sam,19
11,simple_cgp_sam,1930
11,simple_cgp_sam,5335
11,simple_cgp_sam,1683
11,simple_cgp_sam,3329
11,simple_cgp_sam,1041
11,simple_cgp_sam,1047
11,simple_cgp_sam,1400
11,simple_cgp_sam,718
11,simple_cgp_sam,3642
11,simple_cgp_sam,4440
11,simple_cgp_sam,2081
1,simple_cgp_sam,0
11,simple_cgp_sam,1560
11,simple_cgp_sam,1322
11,simple_cgp_sam,18629
11,simple_cgp_sam,1565
11,simple_cgp_sam,1347
11,simple_cgp_sam,726
11,simple_cgp_sam,984
11,simple_cgp_sam,3872
11,simple_cgp_sam,1364
11,simple_cgp_sam,772
11,simple_cgp_sam,3150
1,simple_cgp_sam,8
11,simple_cgp_sam,2576
11,simple_cgp_sam,1259
11,simple_cgp_sam,2488
11,simple_cgp_sam,3789
11,simple_cgp_sam,1487
11,simple_cgp_sam,917
11,simple_cgp_sam,1741
11,simple_cgp_sam,3234
11,simple_cgp_sam,1268
11,simple_cgp_sam,494
11,simple_cgp_sam,2542
1,simple_cgp_sam,4
11,simple_cgp_sam,2186
11,simple_cgp_sam,903
11,simple_cgp_sam,935
11,simple_cgp_sam,3946
11,simple_cgp_sam,1962
11,simple_cgp_sam,1506
11,simple_cgp_sam,2771
11,simple_cgp_sam,1284
11,simple_cgp_sam,5412
11,simple_cgp_sam,4207
11,simple_cgp_sam,1235
1,simple_cgp_sam,0
11,simple_cgp_sam,1695
11,simple_cgp_sam,4681
11,simple_cgp_sam,1422
11,simple_cgp_sam,1054
11,simple_cgp_sam,834
11,simple_cgp_sam,1121
11,simple_cgp_sam,2262
11,simple_cgp_sam,2487
11,simple_cgp_sam,2040
11,simple_cgp_sam,819
11,simple_cgp_sam,2842
1,simple_cgp_sam,1
11,simple_cgp_sam,5219
11,simple_cgp_sam,2082
11,simple_cgp_sam,2100
11,simple_cgp_sam,2519
11,simple_cgp_sam,3541
11,simple_cgp_sam,3026
11,simple_cgp_sam,1687
11,simple_cgp_sam,1037
11,simple_cgp_sam,1769
11,simple_cgp_sam,878
11,simple_cgp_sam,1981
1,simple_cgp_sam,7
11,simple_cgp_sam,636
1,simple_cgp_sam,3
1,simple_cgp_sam,6
12,simple_cgp_sam,1042
12,simple_cgp_sam,4137
12,simple_cgp_sam,1778
12,simple_cgp_sam,4828
12,simple_cgp_sam,2231
12,simple_cgp_sam,2615
12,simple_cgp_sam,6298
12,simple_cgp_sam,7091
12,simple_cgp_sam,7621
12,simple_cgp_sam,2407
12,simple_cgp_sam,1748
1,simple_cgp_sam,37
12,simple_cgp_sam,1937
12,simple_cgp_sam,1778
12,simple_cgp_sam,1229
12,simple_cgp_sam,2138
12,simple_cgp_sam,6698
12,simple_cgp_sam,1835
12,simple_cgp_sam,844
12,simple_cgp_sam,4281
12,simple_cgp_sam,3596
12,simple_cgp_sam,1874
12,simple_cgp_sam,2118
1,simple_cgp_sam,8
12,simple_cgp_sam,1400
12,simple_cgp_sam,1637
12,simple_cgp_sam,3936
12,simple_cgp_sam,8781
12,simple_cgp_sam,2311
12,simple_cgp_sam,5219
12,simple_cgp_sam,3239
12,simple_cgp_sam,2032
12,simple_cgp_sam,3472
12,simple_cgp_sam,8455
12,simple_cgp_sam,1884
1,simple_cgp_sam,17
12,simple_cgp_sam,3466
12,simple_cgp_sam,3318
12,simple_cgp_sam,2865
12,simple_cgp_sam,1219
12,simple_cgp_sam,1838
12,simple_cgp_sam,2694
12,simple_cgp_sam,854
12,simple_cgp_sam,3499
12,simple_cgp_sam,1666
12,simple_cgp_sam,2097
12,simple_cgp_sam,4844
1,simple_cgp_sam,8
12,simple_cgp_sam,3923
12,simple_cgp_sam,1230
12,simple_cgp_sam,6938
12,simple_cgp_sam,3153
12,simple_cgp_sam,4994
12,simple_cgp_sam,1346
12,simple_cgp_sam,1355
12,simple_cgp_sam,2071
12,simple_cgp_sam,6085
12,simple_cgp_sam,5290
12,simple_cgp_sam,2445
1,simple_cgp_sam,23
12,simple_cgp_sam,1928
12,simple_cgp_sam,1854
12,simple_cgp_sam,5580
12,simple_cgp_sam,1893
12,simple_cgp_sam,1572
12,simple_cgp_sam,1175
12,simple_cgp_sam,2235
12,simple_cgp_sam,3744
12,simple_cgp_sam,7068
12,simple_cgp_sam,2068
12,simple_cgp_sam,1356
1,simple_cgp_sam,0
12,simple_cgp_sam,1266
12,simple_cgp_sam,4326
12,simple_cgp_sam,2477
12,simple_cgp_sam,14393
12,simple_cgp_sam,2578
12,simple_cgp_sam,2063
12,simple_cgp_sam,2627
12,simple_cgp_sam,1155
12,simple_cgp_sam,6165
12,simple_cgp_sam,2082
12,simple_cgp_sam,1138
1,simple_cgp_sam,0
12,simple_cgp_sam,1337
12,simple_cgp_sam,1304
12,simple_cgp_sam,7609
12,simple_cgp_sam,3119
12,simple_cgp_sam,5085
12,simple_cgp_sam,2444
12,simple_cgp_sam,2771
12,simple_cgp_sam,5431
12,simple_cgp_sam,3782
12,simple_cgp_sam,1195
12,simple_cgp_sam,3032
1,simple_cgp_sam,0
12,simple_cgp_sam,1624
12,simple_cgp_sam,7289
12,simple_cgp_sam,1596
12,simple_cgp_sam,1499
12,simple_cgp_sam,6095
12,simple_cgp_sam,9196
12,simple_cgp_sam,2970
12,simple_cgp_sam,2160
12,simple_cgp_sam,2326
12,simple_cgp_sam,5164
12,simple_cgp_sam,1628
1,simple_cgp_sam,2
12,simple_cgp_sam,1640
1,simple_cgp_sam,4
1,simple_cgp_sam,0
13,simple_cgp_sam,5931
13,simple_cgp_sam,4570
13,simple_cgp_sam,8069
13,simple_cgp_sam,3069
13,simple_cgp_sam,7357
13,simple_cgp_sam,6417
13,simple_cgp_sam,2961
13,simple_cgp_sam,11277
13,simple_cgp_sam,4144
13,simple_cgp_sam,8127
13,simple_cgp_sam,21406
1,simple_cgp_sam,0
13,simple_cgp_sam,1022
13,simple_cgp_sam,6467
13,simple_cgp_sam,7640
13,simple_cgp_sam,1618
13,simple_cgp_sam,12254
13,simple_cgp_sam,2110
13,simple_cgp_sam,3016
13,simple_cgp_sam,6234
13,simple_cgp_sam,6435
13,simple_cgp_sam,2685
13,simple_cgp_sam,1619
1,simple_cgp_sam,4
13,simple_cgp_sam,3492
13,simple_cgp_sam,2546
13,simple_cgp_sam,4980
13,simple_cgp_sam,2047
13,simple_cgp_sam,1004
13,simple_cgp_sam,2403
13,simple_cgp_sam,3577
13,simple_cgp_sam,7847
13,simple_cgp_sam,2947
13,simple_cgp_sam,1675
13,simple_cgp_sam,2613
1,simple_cgp_sam,0
13,simple_cgp_sam,4764
13,simple_cgp_sam,3264
13,simple_cgp_sam,3957
13,simple_cgp_sam,3118
13,simple_cgp_sam,2577
13,simple_cgp_sam,3057
13,simple_cgp_sam,1830
13,simple_cgp_sam,2964
13,simple_cgp_sam,1847
13,simple_cgp_sam,2579
13,simple_cgp_sam,12227
1,simple_cgp_sam,6
13,simple_cgp_sam,1274
13,simple_cgp_sam,3052
13,simple_cgp_sam,3705
13,simple_cgp_sam,3201
13,simple_cgp_sam,6205
13,simple_cgp_sam,2369
13,simple_cgp_sam,2431
13,simple_cgp_sam,3272
13,simple_cgp_sam,16896
13,simple_cgp_sam,1698
13,simple_cgp_sam,14173
1,simple_cgp_sam,0
13,simple_cgp_sam,809
13,simple_cgp_sam,1158
13,simple_cgp_sam,2143
13,simple_cgp_sam,3809
13,simple_cgp_sam,5119
13,simple_cgp_sam,5900
13,simple_cgp_sam,2550
13,simple_cgp_sam,3535
13,simple_cgp_sam,1987
13,simple_cgp_sam,4707
13,simple_cgp_sam,7981
1,simple_cgp_sam,0
13,simple_cgp_sam,5810
13,simple_cgp_sam,1747
13,simple_cgp_sam,5194
13,simple_cgp_sam,7473
13,simple_cgp_sam,7268
13,simple_cgp_sam,1218
13,simple_cgp_sam,7109
13,simple_cgp_sam,6698
13,simple_cgp_sam,5181
13,simple_cgp_sam,4146
13,simple_cgp_sam,1845
1,simple_cgp_sam,0
13,simple_cgp_sam,5382
13,simple_cgp_sam,4911
13,simple_cgp_sam,5032
13,simple_cgp_sam,3849
13,simple_cgp_sam,6895
13,simple_cgp_sam,1884
13,simple_cgp_sam,2341
13,simple_cgp_sam,2811
13,simple_cgp_sam,2496
13,simple_cgp_sam,5778
13,simple_cgp_sam,2982
1,simple_cgp_sam,22
13,simple_cgp_sam,4205
13,simple_cgp_sam,1985
13,simple_cgp_sam,3746
13,simple_cgp_sam,5312
13,simple_cgp_sam,4327
13,simple_cgp_sam,2741
13,simple_cgp_sam,2182
13,simple_cgp_sam,8825
13,simple_cgp_sam,12103
13,simple_cgp_sam,2965
13,simple_cgp_sam,7943
1,simple_cgp_sam,12
13,simple_cgp_sam,7807
1,simple_cgp_sam,0
1,simple_cgp_sam,2
14,simple_cgp_sam,14679
14,simple_cgp_sam,12462
14,simple_cgp_sam,3679
14,simple_cgp_sam,1661
14,simple_cgp_sam,4682
14,simple_cgp_sam,2896
14,simple_cgp_sam,3893
14,simple_cgp_sam,2787
14,simple_cgp_sam,6944
14,simple_cgp_sam,4183
14,simple_cgp_sam,2825
1,simple_cgp_sam,0
14,simple_cgp_sam,7270
14,simple_cgp_sam,8379
14,simple_cgp_sam,3943
14,simple_cgp_sam,4072
14,simple_cgp_sam,3911
14,simple_cgp_sam,7978
14,simple_cgp_sam,4195
14,simple_cgp_sam,3371
14,simple_cgp_sam,2649
14,simple_cgp_sam,6490
14,simple_cgp_sam,2633
1,simple_cgp_sam,37
14,simple_cgp_sam,5135
14,simple_cgp_sam,3864
14,simple_cgp_sam,3162
14,simple_cgp_sam,8014
14,simple_cgp_sam,3585
14,simple_cgp_sam,8036
14,simple_cgp_sam,8942
14,simple_cgp_sam,3104
14,simple_cgp_sam,15940
14,simple_cgp_sam,2518
14,simple_cgp_sam,6094
1,simple_cgp_sam,18
14,simple_cgp_sam,4383
14,simple_cgp_sam,9117
14,simple_cgp_sam,2720
14,simple_cgp_sam,2546
14,simple_cgp_sam,4878
14,simple_cgp_sam,7037
14,simple_cgp_sam,9423
14,simple_cgp_sam,7398
14,simple_cgp_sam,4907
14,simple_cgp_sam,4165
14,simple_cgp_sam,5612
1,simple_cgp_sam,0
14,simple_cgp_sam,4093
14,simple_cgp_sam,4141
14,simple_cgp_sam,7225
14,simple_cgp_sam,4882
14,simple_cgp_sam,1849
14,simple_cgp_sam,19020
14,simple_cgp_sam,5893
14,simple_cgp_sam,5018
14,simple_cgp_sam,9636
14,simple_cgp_sam,5885
14,simple_cgp_sam,3458
1,simple_cgp_sam,9
14,simple_cgp_sam,3369
14,simple_cgp_sam,9340
14,simple_cgp_sam,6371
14,simple_cgp_sam,5403
14,simple_cgp_sam,4874
14,simple_cgp_sam,4595
14,simple_cgp_sam,2542
14,simple_cgp_sam,7463
14,simple_cgp_sam,3880
14,simple_cgp_sam,4715
14,simple_cgp_sam,2071
1,simple_cgp_sam,15
14,simple_cgp_sam,2590
14,simple_cgp_sam,7003
14,simple_cgp_sam,2683
14,simple_cgp_sam,3914
14,simple_cgp_sam,3732
14,simple_cgp_sam,8158
14,simple_cgp_sam,4819
14,simple_cgp_sam,3300
14,simple_cgp_sam,13361
14,simple_cgp_sam,7323
14,simple_cgp_sam,8498
1,simple_cgp_sam,6
14,simple_cgp_sam,12882
14,simple_cgp_sam,3717
14,simple_cgp_sam,4256
14,simple_cgp_sam,3922
14,simple_cgp_sam,4061
14,simple_cgp_sam,5853
14,simple_cgp_sam,4772
14,simple_cgp_sam,3556
14,simple_cgp_sam,13210
14,simple_cgp_sam,6228
14,simple_cgp_sam,4218
1,simple_cgp_sam,3
14,simple_cgp_sam,4876
14,simple_cgp_sam,2523
14,simple_cgp_sam,2597
14,simple_cgp_sam,3086
14,simple_cgp_sam,3127
14,simple_cgp_sam,2499
14,simple_cgp_sam,8770
14,simple_cgp_sam,2204
14,simple_cgp_sam,2013
14,simple_cgp_sam,5966
14,simple_cgp_sam,9151
1,simple_cgp_sam,0
14,simple_cgp_sam,5702
1,simple_cgp_sam,17
1,simple_cgp_sam,0
15,simple_cgp_sam,9593
15,simple_cgp_sam,6066
15,simple_cgp_sam,11213
15,simple_cgp_sam,17569
15,simple_cgp_sam,9889
15,simple_cgp_sam,5256
15,simple_cgp_sam,3649
15,simple_cgp_sam,5640
15,simple_cgp_sam,1999
15,simple_cgp_sam,6704
15,simple_cgp_sam,3625
1,simple_cgp_sam,0
15,simple_cgp_sam,4428
15,simple_cgp_sam,4306
15,simple_cgp_sam,2026
15,simple_cgp_sam,2045
15,simple_cgp_sam,15064
15,simple_cgp_sam,3492
15,simple_cgp_sam,3027
15,simple_cgp_sam,2626
15,simple_cgp_sam,6313
15,simple_cgp_sam,10554
15,simple_cgp_sam,2655
1,simple_cgp_sam,2
15,simple_cgp_sam,7277
15,simple_cgp_sam,8290
15,simple_cgp_sam,5605
15,simple_cgp_sam,6692
15,simple_cgp_sam,10687
15,simple_cgp_sam,4323
15,simple_cgp_sam,14893
15,simple_cgp_sam,13266
15,simple_cgp_sam,4231
15,simple_cgp_sam,18953
15,simple_cgp_sam,4689
1,simple_cgp_sam,3
15,simple_cgp_sam,8515
15,simple_cgp_sam,2785
15,simple_cgp_sam,9681
15,simple_cgp_sam,1988
15,simple_cgp_sam,3744
15,simple_cgp_sam,5435
15,simple_cgp_sam,14522
15,simple_cgp_sam,4628
15,simple_cgp_sam,8249
15,simple_cgp_sam,10503
15,simple_cgp_sam,3750
1,simple_cgp_sam,10
15,simple_cgp_sam,3828
15,simple_cgp_sam,10177
15,simple_cgp_sam,3571
15,simple_cgp_sam,2897
15,simple_cgp_sam,7592
15,simple_cgp_sam,4933
15,simple_cgp_sam,6565
15,simple_cgp_sam,8105
15,simple_cgp_sam,3311
15,simple_cgp_sam,2287
15,simple_cgp_sam,5410
1,simple_cgp_sam,7
15,simple_cgp_sam,10833
15,simple_cgp_sam,6571
15,simple_cgp_sam,5473
15,simple_cgp_sam,5086
15,simple_cgp_sam,10763
15,simple_cgp_sam,7730
15,simple_cgp_sam,5910
15,simple_cgp_sam,7167
15,simple_cgp_sam,2413
15,simple_cgp_sam,4892
15,simple_cgp_sam,2074
1,simple_cgp_sam,10
15,simple_cgp_sam,5011
15,simple_cgp_sam,7341
15,simple_cgp_sam,4543
15,simple_cgp_sam,3875
15,simple_cgp_sam,15055
15,simple_cgp_sam,4571
15,simple_cgp_sam,5375
15,simple_cgp_sam,6331
15,simple_cgp_sam,9284
15,simple_cgp_sam,3427
15,simple_cgp_sam,5601
1,simple_cgp_sam,0
15,simple_cgp_sam,7036
15,simple_cgp_sam,8782
15,simple_cgp_sam,2960
15,simple_cgp_sam,8884
15,simple_cgp_sam,3804
15,simple_cgp_sam,4104
15,simple_cgp_sam,6715
15,simple_cgp_sam,7599
15,simple_cgp_sam,10161
15,simple_cgp_sam,6518
15,simple_cgp_sam,1984
1,simple_cgp_sam,0
15,simple_cgp_sam,3443
15,simple_cgp_sam,4115
15,simple_cgp_sam,10341
15,simple_cgp_sam,3377
15,simple_cgp_sam,6229
15,simple_cgp_sam,5320
15,simple_cgp_sam,2585
15,simple_cgp_sam,6846
15,simple_cgp_sam,3203
15,simple_cgp_sam,6276
15,simple_cgp_sam,11866
1,simple_cgp_sam,6
15,simple_cgp_sam,6218
1,simple_cgp_sam,20
1,simple_cgp_sam,0
16,simple_cgp_sam,7553
16,simple_cgp_sam,9618
16,simple_cgp_sam,9509
16,simple_cgp_sam,15053
16,simple_cgp_sam,3520
16,simple_cgp_sam,15538
16,simple_cgp_sam,27376
16,simple_cgp_sam,4670
16,simple_cgp_sam,9003
16,simple_cgp_sam,9399
16,simple_cgp_sam,3714
1,simple_cgp_sam,23
16,simple_cgp_sam,12663
16,simple_cgp_sam,6825
16,simple_cgp_sam,22514
16,simple_cgp_sam,3064
16,simple_cgp_sam,3090
16,simple_cgp_sam,7075
16,simple_cgp_sam,5740
16,simple_cgp_sam,12558
16,simple_cgp_sam,4319
16,simple_cgp_sam,10783
16,simple_cgp_sam,4880
1,simple_cgp_sam,31
16,simple_cgp_sam,3361
16,simple_cgp_sam,8840
16,simple_cgp_sam,6528
16,simple_cgp_sam,6355
16,simple_cgp_sam,6462
16,simple_cgp_sam,7274
16,simple_cgp_sam,8045
16,simple_cgp_sam,2937
16,simple_cgp_sam,4367
16,simple_cgp_sam,17403
16,simple_cgp_sam,5255
1,simple_cgp_sam,8
16,simple_cgp_sam,8374
16,simple_cgp_sam,3006
16,simple_cgp_sam,4052
16,simple_cgp_sam,5811
16,simple_cgp_sam,12061
16,simple_cgp_sam,7689
16,simple_cgp_sam,9327
16,simple_cgp_sam,8039
16,simple_cgp_sam,6070
16,simple_cgp_sam,3682
16,simple_cgp_sam,5296
1,simple_cgp_sam,0
16,simple_cgp_sam,8311
16,simple_cgp_sam,11044
16,simple_cgp_sam,11048
16,simple_cgp_sam,6140
16,simple_cgp_sam,8238
16,simple_cgp_sam,10521
16,simple_cgp_sam,9695
16,simple_cgp_sam,7954
16,simple_cgp_sam,4429
16,simple_cgp_sam,25807
16,simple_cgp_sam,7293
1,simple_cgp_sam,1
16,simple_cgp_sam,7242
16,simple_cgp_sam,10259
16,simple_cgp_sam,4988
16,simple_cgp_sam,20161
16,simple_cgp_sam,7697
16,simple_cgp_sam,5004
16,simple_cgp_sam,3445
16,simple_cgp_sam,3563
16,simple_cgp_sam,15292
16,simple_cgp_sam,12115
16,simple_cgp_sam,4335
1,simple_cgp_sam,0
16,simple_cgp_sam,1788
16,simple_cgp_sam,5068
16,simple_cgp_sam,7581
16,simple_cgp_sam,5848
16,simple_cgp_sam,7167
16,simple_cgp_sam,4852
16,simple_cgp_sam,4941
16,simple_cgp_sam,2847
16,simple_cgp_sam,4706
16,simple_cgp_sam,5346
16,simple_cgp_sam,2208
1,simple_cgp_sam,0
16,simple_cgp_sam,15456
16,simple_cgp_sam,5587
16,simple_cgp_sam,3704
16,simple_cgp_sam,4899
16,simple_cgp_sam,2525
16,simple_cgp_sam,25880
16,simple_cgp_sam,9768
16,simple_cgp_sam,30595
16,simple_cgp_sam,23491
16,simple_cgp_sam,3542
16,simple_cgp_sam,15755
1,simple_cgp_sam,4
16,simple_cgp_sam,5875
16,simple_cgp_sam,8742
16,simple_cgp_sam,2856
16,simple_cgp_sam,11706
16,simple_cgp_sam,12442
16,simple_cgp_sam,7797
16,simple_cgp_sam,11018
16,simple_cgp_sam,4791
16,simple_cgp_sam,7572
16,simple_cgp_sam,4466
16,simple_cgp_sam,7776
1,simple_cgp_sam,2
16,simple_cgp_sam,3107
1,simple_cgp_sam,0
1,simple_cgp_sam,17
17,simple_cgp_sam,3848
17,simple_cgp_sam,1698
17,simple_cgp_sam,15092
17,simple_cgp_sam,3361
17,simple_cgp_sam,3538
17,simple_cgp_sam,9875
17,simple_cgp_sam,10962
17,simple_cgp_sam,20701
17,simple_cgp_sam,4656
17,simple_cgp_sam,14990
17,simple_cgp_sam,7525
1,simple_cgp_sam,0
17,simple_cgp_sam,7151
17,simple_cgp_sam,3856
17,simple_cgp_sam,9079
17,simple_cgp_sam,2365
17,simple_cgp_sam,8047
17,simple_cgp_sam,7601
17,simple_cgp_sam,5655
17,simple_cgp_sam,5445
17,simple_cgp_sam,6200
17,simple_cgp_sam,10789
17,simple_cgp_sam,8619
1,simple_cgp_sam,4
17,simple_cgp_sam,9629
17,simple_cgp_sam,6634
17,simple_cgp_sam,5812
17,simple_cgp_sam,5335
17,simple_cgp_sam,9761
17,simple_cgp_sam,13248
17,simple_cgp_sam,6481
17,simple_cgp_sam,8167
17,simple_cgp_sam,2856
17,simple_cgp_sam,15176
17,simple_cgp_sam,8664
1,simple_cgp_sam,4
17,simple_cgp_sam,6900
17,simple_cgp_sam,3743
17,simple_cgp_sam,3943
17,simple_cgp_sam,19959
17,simple_cgp_sam,14351
17,simple_cgp_sam,3497
17,simple_cgp_sam,7922
17,simple_cgp_sam,2589
17,simple_cgp_sam,12180
17,simple_cgp_sam,9077
17,simple_cgp_sam,9287
1,simple_cgp_sam,4
17,simple_cgp_sam,13722
17,simple_cgp_sam,6918
17,simple_cgp_sam,8076
17,simple_cgp_sam,7273
17,simple_cgp_sam,18467
17,simple_cgp_sam,21246
17,simple_cgp_sam,8203
17,simple_cgp_sam,15719
17,simple_cgp_sam,6483
17,simple_cgp_sam,12189
17,simple_cgp_sam,4929
1,simple_cgp_sam,5
17,simple_cgp_sam,9026
17,simple_cgp_sam,2775
17,simple_cgp_sam,14195
17,simple_cgp_sam,12282
17,simple_cgp_sam,11074
17,simple_cgp_sam,13236
17,simple_cgp_sam,4251
17,simple_cgp_sam,5757
17,simple_cgp_sam,14562
17,simple_cgp_sam,25090
17,simple_cgp_sam,12968
1,simple_cgp_sam,29
17,simple_cgp_sam,4669
17,simple_cgp_sam,7954
17,simple_cgp_sam,6561
17,simple_cgp_sam,6762
17,simple_cgp_sam,11065
17,simple_cgp_sam,11222
17,simple_cgp_sam,21043
17,simple_cgp_sam,12650
17,simple_cgp_sam,4916
17,simple_cgp_sam,13679
17,simple_cgp_sam,5468
1,simple_cgp_sam,0
17,simple_cgp_sam,5996
17,simple_cgp_sam,4133
17,simple_cgp_sam,6348
17,simple_cgp_sam,8528
17,simple_cgp_sam,12710
17,simple_cgp_sam,7157
17,simple_cgp_sam,5963
17,simple_cgp_sam,2685
17,simple_cgp_sam,7634
17,simple_cgp_sam,2623
17,simple_cgp_sam,9202
1,simple_cgp_sam,67
17,simple_cgp_sam,9121
17,simple_cgp_sam,11131
17,simple_cgp_sam,11661
17,simple_cgp_sam,21554
17,simple_cgp_sam,6566
17,simple_cgp_sam,6457
17,simple_cgp_sam,8340
17,simple_cgp_sam,15166
17,simple_cgp_sam,12902
17,simple_cgp_sam,23774
17,simple_cgp_sam,22123
1,simple_cgp_sam,26
17,simple_cgp_sam,14817
1,simple_cgp_sam,4
1,simple_cgp_sam,11
18,simple_cgp_sam,28501
18,simple_cgp_sam,6399
18,simple_cgp_sam,16607
18,simple_cgp_sam,15035
18,simple_cgp_sam,7907
18,simple_cgp_sam,11618
18,simple_cgp_sam,14430
18,simple_cgp_sam,10163
18,simple_cgp_sam,13663
18,simple_cgp_sam,11285
18,simple_cgp_sam,2628
1,simple_cgp_sam,8
18,simple_cgp_sam,5443
18,simple_cgp_sam,8553
18,simple_cgp_sam,15168
18,simple_cgp_sam,4404
18,simple_cgp_sam,25810
18,simple_cgp_sam,16283
18,simple_cgp_sam,6434
18,simple_cgp_sam,9585
18,simple_cgp_sam,7044
18,simple_cgp_sam,6793
18,simple_cgp_sam,12282
1,simple_cgp_sam,0
18,simple_cgp_sam,11923
18,simple_cgp_sam,14220
18,simple_cgp_sam,7942
18,simple_cgp_sam,14161
18,simple_cgp_sam,4370
18,simple_cgp_sam,15871
18,simple_cgp_sam,13817
18,simple_cgp_sam,11419
18,simple_cgp_sam,16383
18,simple_cgp_sam,19587
18,simple_cgp_sam,14350
1,simple_cgp_sam,1
18,simple_cgp_sam,10141
18,simple_cgp_sam,29485
18,simple_cgp_sam,2197
18,simple_cgp_sam,5719
18,simple_cgp_sam,12081
18,simple_cgp_sam,19424
18,simple_cgp_sam,39917
18,simple_cgp_sam,10773
18,simple_cgp_sam,6593
18,simple_cgp_sam,7284
18,simple_cgp_sam,10379
1,simple_cgp_sam,4
18,simple_cgp_sam,27868
18,simple_cgp_sam,8864
18,simple_cgp_sam,14945
18,simple_cgp_sam,3530
18,simple_cgp_sam,6592
18,simple_cgp_sam,41348
18,simple_cgp_sam,9266
18,simple_cgp_sam,14131
18,simple_cgp_sam,5485
18,simple_cgp_sam,7852
18,simple_cgp_sam,9730
1,simple_cgp_sam,0
18,simple_cgp_sam,16575
18,simple_cgp_sam,13546
18,simple_cgp_sam,9631
18,simple_cgp_sam,7805
18,simple_cgp_sam,13865
18,simple_cgp_sam,3438
18,simple_cgp_sam,15601
18,simple_cgp_sam,13251
18,simple_cgp_sam,7119
18,simple_cgp_sam,34664
18,simple_cgp_sam,3886
1,simple_cgp_sam,0
18,simple_cgp_sam,3258
18,simple_cgp_sam,19884
18,simple_cgp_sam,3341
18,simple_cgp_sam,7210
18,simple_cgp_sam,12460
18,simple_cgp_sam,12024
18,simple_cgp_sam,12319
18,simple_cgp_sam,8984
18,simple_cgp_sam,5714
18,simple_cgp_sam,13461
18,simple_cgp_sam,9655
1,simple_cgp_sam,0
18,simple_cgp_sam,29368
18,simple_cgp_sam,6964
18,simple_cgp_sam,4286
18,simple_cgp_sam,19075
18,simple_cgp_sam,27164
18,simple_cgp_sam,7257
18,simple_cgp_sam,5751
18,simple_cgp_sam,18631
18,simple_cgp_sam,20642
18,simple_cgp_sam,13778
18,simple_cgp_sam,20875
1,simple_cgp_sam,20
18,simple_cgp_sam,21557
18,simple_cgp_sam,10920
18,simple_cgp_sam,7692
18,simple_cgp_sam,14417
18,simple_cgp_sam,15411
18,simple_cgp_sam,10080
18,simple_cgp_sam,2484
18,simple_cgp_sam,24265
18,simple_cgp_sam,8766
18,simple_cgp_sam,3621
18,simple_cgp_sam,19719
1,simple_cgp_sam,32
18,simple_cgp_sam,17116
1,simple_cgp_sam,0
1,simple_cgp_sam,0
19,simple_cgp_sam,23093
19,simple_cgp_sam,13620
19,simple_cgp_sam,5264
19,simple_cgp_sam,9003
19,simple_cgp_sam,6840
19,simple_cgp_sam,9028
19,simple_cgp_sam,13299
19,simple_cgp_sam,8587
19,simple_cgp_sam,10848
19,simple_cgp_sam,14446
19,simple_cgp_sam,8215
1,simple_cgp_sam,22
19,simple_cgp_sam,9077
19,simple_cgp_sam,18290
19,simple_cgp_sam,19103
19,simple_cgp_sam,13789
19,simple_cgp_sam,36954
19,simple_cgp_sam,6592
19,simple_cgp_sam,23048
19,simple_cgp_sam,7536
19,simple_cgp_sam,15332
19,simple_cgp_sam,16956
19,simple_cgp_sam,12100
1,simple_cgp_sam,0
19,simple_cgp_sam,19568
19,simple_cgp_sam,7957
19,simple_cgp_sam,15615
19,simple_cgp_sam,10657
19,simple_cgp_sam,10252
19,simple_cgp_sam,4370
19,simple_cgp_sam,6815
19,simple_cgp_sam,15325
19,simple_cgp_sam,6714
19,simple_cgp_sam,14353
19,simple_cgp_sam,27968
1,simple_cgp_sam,7
19,simple_cgp_sam,7668
19,simple_cgp_sam,19756
19,simple_cgp_sam,20965
19,simple_cgp_sam,5558
19,simple_cgp_sam,7505
19,simple_cgp_sam,7400
19,simple_cgp_sam,26357
19,simple_cgp_sam,29255
19,simple_cgp_sam,13061
19,simple_cgp_sam,7769
19,simple_cgp_sam,14763
1,simple_cgp_sam,3
19,simple_cgp_sam,30091
19,simple_cgp_sam,8396
19,simple_cgp_sam,17252
19,simple_cgp_sam,15145
19,simple_cgp_sam,21743
19,simple_cgp_sam,5987
19,simple_cgp_sam,14930
19,simple_cgp_sam,10328
19,simple_cgp_sam,11465
19,simple_cgp_sam,19241
19,simple_cgp_sam,27448
1,simple_cgp_sam,9
19,simple_cgp_sam,6587
19,simple_cgp_sam,15704
19,simple_cgp_sam,14597
19,simple_cgp_sam,17059
19,simple_cgp_sam,9824
19,simple_cgp_sam,6547
19,simple_cgp_sam,21053
19,simple_cgp_sam,6147
19,simple_cgp_sam,18305
19,simple_cgp_sam,11716
19,simple_cgp_sam,16262
1,simple_cgp_sam,6
19,simple_cgp_sam,21313
19,simple_cgp_sam,8388
19,simple_cgp_sam,29633
19,simple_cgp_sam,47206
19,simple_cgp_sam,24733
19,simple_cgp_sam,6929
19,simple_cgp_sam,6307
19,simple_cgp_sam,33565
19,simple_cgp_sam,8617
19,simple_cgp_sam,9634
19,simple_cgp_sam,14684
1,simple_cgp_sam,0
19,simple_cgp_sam,8624
19,simple_cgp_sam,16325
19,simple_cgp_sam,12537
19,simple_cgp_sam,7847
19,simple_cgp_sam,17150
19,simple_cgp_sam,10167
19,simple_cgp_sam,10571
19,simple_cgp_sam,19044
19,simple_cgp_sam,6706
19,simple_cgp_sam,7959
19,simple_cgp_sam,10883
1,simple_cgp_sam,0
19,simple_cgp_sam,18783
19,simple_cgp_sam,19067
19,simple_cgp_sam,17948
19,simple_cgp_sam,22598
19,simple_cgp_sam,16033
19,simple_cgp_sam,20984
19,simple_cgp_sam,8258
19,simple_cgp_sam,11777
19,simple_cgp_sam,13973
19,simple_cgp_sam,11258
19,simple_cgp_sam,15109
1,simple_cgp_sam,32
19,simple_cgp_sam,10611
1,simple_cgp_sam,22
20,simple_cgp_sam,12673
20,simple_cgp_sam,4789
20,simple_cgp_sam,9266
20,simple_cgp_sam,5060
20,simple_cgp_sam,5099
20,simple_cgp_sam,6241
20,simple_cgp_sam,24508
20,simple_cgp_sam,19885
20,simple_cgp_sam,7739
20,simple_cgp_sam,60878
20,simple_cgp_sam,10906
20,simple_cgp_sam,24655
20,simple_cgp_sam,10460
20,simple_cgp_sam,24441
20,simple_cgp_sam,18924
20,simple_cgp_sam,12672
20,simple_cgp_sam,38084
20,simple_cgp_sam,21915
20,simple_cgp_sam,5109
20,simple_cgp_sam,7837
20,simple_cgp_sam,9617
20,simple_cgp_sam,10102
20,simple_cgp_sam,15387
20,simple_cgp_sam,15163
20,simple_cgp_sam,16426
20,simple_cgp_sam,14249
20,simple_cgp_sam,14979
20,simple_cgp_sam,8277
20,simple_cgp_sam,25367
20,simple_cgp_sam,40838
20,simple_cgp_sam,8465
20,simple_cgp_sam,10654
20,simple_cgp_sam,8916
20,simple_cgp_sam,12102
20,simple_cgp_sam,10409
20,simple_cgp_sam,17485
20,simple_cgp_sam,24807
20,simple_cgp_sam,29473
20,simple_cgp_sam,13256
20,simple_cgp_sam,31851
20,simple_cgp_sam,13470
20,simple_cgp_sam,15713
20,simple_cgp_sam,6455
20,simple_cgp_sam,5022
20,simple_cgp_sam,23649
20,simple_cgp_sam,18054
20,simple_cgp_sam,19256
20,simple_cgp_sam,22030
20,simple_cgp_sam,21328
20,simple_cgp_sam,12148
20,simple_cgp_sam,12378
20,simple_cgp_sam,4391
20,simple_cgp_sam,13640
20,simple_cgp_sam,9589
20,simple_cgp_sam,12034
20,simple_cgp_sam,10401
20,simple_cgp_sam,13385
20,simple_cgp_sam,17024
20,simple_cgp_sam,13820
20,simple_cgp_sam,10190
20,simple_cgp_sam,3777
20,simple_cgp_sam,8309
20,simple_cgp_sam,15085
20,simple_cgp_sam,13941
20,simple_cgp_sam,3834
20,simple_cgp_sam,31298
20,simple_cgp_sam,36887
20,simple_cgp_sam,8884
20,simple_cgp_sam,14062
20,simple_cgp_sam,43798
20,simple_cgp_sam,19113
20,simple_cgp_sam,26032
20,simple_cgp_sam,29353
20,simple_cgp_sam,22290
20,simple_cgp_sam,26969
20,simple_cgp_sam,19739
20,simple_cgp_sam,4785
20,simple_cgp_sam,30651
20,simple_cgp_sam,13456
20,simple_cgp_sam,13691
20,simple_cgp_sam,29408
20,simple_cgp_sam,17025
20,simple_cgp_sam,17502
20,simple_cgp_sam,7426
20,simple_cgp_sam,20019
20,simple_cgp_sam,11004
20,simple_cgp_sam,15018
20,simple_cgp_sam,9647
20,simple_cgp_sam,17696
20,simple_cgp_sam,10881
20,simple_cgp_sam,12383
20,simple_cgp_sam,9987
20,simple_cgp_sam,14981
20,simple_cgp_sam,16884
20,simple_cgp_sam,10906
20,simple_cgp_sam,16998
20,simple_cgp_sam,29411
20,simple_cgp_sam,23536
20,simple_cgp_sam,8718
20,simple_cgp_sam,12054
2,simple_cgp_sam,22
2,simple_cgp_sam,14
21,simple_cgp_sam,13404
21,simple_cgp_sam,16301
21,simple_cgp_sam,3817
21,simple_cgp_sam,13120
21,simple_cgp_sam,40343
21,simple_cgp_sam,13531
21,simple_cgp_sam,20964
21,simple_cgp_sam,24071
21,simple_cgp_sam,16462
21,simple_cgp_sam,14097
21,simple_cgp_sam,21144
2,simple_cgp_sam,42
21,simple_cgp_sam,11983
21,simple_cgp_sam,25195
21,simple_cgp_sam,19746
21,simple_cgp_sam,48848
21,simple_cgp_sam,13435
21,simple_cgp_sam,73840
21,simple_cgp_sam,19207
21,simple_cgp_sam,23767
21,simple_cgp_sam,19678
21,simple_cgp_sam,28796
21,simple_cgp_sam,30572
2,simple_cgp_sam,4
21,simple_cgp_sam,14915
21,simple_cgp_sam,13420
21,simple_cgp_sam,33284
21,simple_cgp_sam,19332
21,simple_cgp_sam,17105
21,simple_cgp_sam,46148
21,simple_cgp_sam,17250
21,simple_cgp_sam,8180
21,simple_cgp_sam,4067
21,simple_cgp_sam,8694
21,simple_cgp_sam,26041
2,simple_cgp_sam,36
21,simple_cgp_sam,32439
21,simple_cgp_sam,14084
21,simple_cgp_sam,12939
21,simple_cgp_sam,12041
21,simple_cgp_sam,7663
21,simple_cgp_sam,14282
21,simple_cgp_sam,15509
21,simple_cgp_sam,25284
21,simple_cgp_sam,11688
21,simple_cgp_sam,25390
21,simple_cgp_sam,11697
2,simple_cgp_sam,21
21,simple_cgp_sam,12293
21,simple_cgp_sam,8973
21,simple_cgp_sam,30774
21,simple_cgp_sam,24428
21,simple_cgp_sam,6427
21,simple_cgp_sam,23588
21,simple_cgp_sam,23179
21,simple_cgp_sam,12973
21,simple_cgp_sam,19390
21,simple_cgp_sam,33397
21,simple_cgp_sam,15145
2,simple_cgp_sam,6
21,simple_cgp_sam,15283
21,simple_cgp_sam,19919
21,simple_cgp_sam,19056
21,simple_cgp_sam,24534
21,simple_cgp_sam,26081
21,simple_cgp_sam,12689
21,simple_cgp_sam,21794
21,simple_cgp_sam,29347
21,simple_cgp_sam,28808
21,simple_cgp_sam,34797
21,simple_cgp_sam,51070
2,simple_cgp_sam,13
21,simple_cgp_sam,24560
21,simple_cgp_sam,24086
21,simple_cgp_sam,12890
21,simple_cgp_sam,10861
21,simple_cgp_sam,20016
21,simple_cgp_sam,11288
21,simple_cgp_sam,8153
21,simple_cgp_sam,18536
21,simple_cgp_sam,25084
21,simple_cgp_sam,19774
21,simple_cgp_sam,25616
2,simple_cgp_sam,3
21,simple_cgp_sam,48799
21,simple_cgp_sam,35138
21,simple_cgp_sam,14813
21,simple_cgp_sam,23734
21,simple_cgp_sam,31110
21,simple_cgp_sam,8997
21,simple_cgp_sam,18143
21,simple_cgp_sam,23676
21,simple_cgp_sam,33230
21,simple_cgp_sam,7271
21,simple_cgp_sam,7492
2,simple_cgp_sam,9
21,simple_cgp_sam,5354
21,simple_cgp_sam,29669
21,simple_cgp_sam,7157
21,simple_cgp_sam,35944
21,simple_cgp_sam,24606
21,simple_cgp_sam,19200
21,simple_cgp_sam,15335
21,simple_cgp_sam,16459
21,simple_cgp_sam,16151
21,simple_cgp_sam,11537
21,simple_cgp_sam,13311
2,simple_cgp_sam,6
21,simple_cgp_sam,27596
2,simple_cgp_sam,91
2,simple_cgp_sam,41
22,simple_cgp_sam,29523
22,simple_cgp_sam,11578
22,simple_cgp_sam,41586
22,simple_cgp_sam,6221
22,simple_cgp_sam,27070
22,simple_cgp_sam,31197
22,simple_cgp_sam,31816
22,simple_cgp_sam,14924
22,simple_cgp_sam,20537
22,simple_cgp_sam,21983
22,simple_cgp_sam,8433
2,simple_cgp_sam,122
22,simple_cgp_sam,22401
22,simple_cgp_sam,13626
22,simple_cgp_sam,33061
22,simple_cgp_sam,29367
22,simple_cgp_sam,7373
22,simple_cgp_sam,10903
22,simple_cgp_sam,6730
22,simple_cgp_sam,57429
22,simple_cgp_sam,8244
22,simple_cgp_sam,26047
22,simple_cgp_sam,24519
2,simple_cgp_sam,25
22,simple_cgp_sam,37093
22,simple_cgp_sam,13944
22,simple_cgp_sam,13353
22,simple_cgp_sam,12074
22,simple_cgp_sam,11058
22,simple_cgp_sam,16178
22,simple_cgp_sam,21816
22,simple_cgp_sam,12844
22,simple_cgp_sam,14179
22,simple_cgp_sam,14121
22,simple_cgp_sam,7689
2,simple_cgp_sam,5
22,simple_cgp_sam,37500
22,simple_cgp_sam,23822
22,simple_cgp_sam,25283
22,simple_cgp_sam,24458
22,simple_cgp_sam,41766
22,simple_cgp_sam,12915
22,simple_cgp_sam,14188
22,simple_cgp_sam,11848
22,simple_cgp_sam,37266
22,simple_cgp_sam,15913
22,simple_cgp_sam,17070
2,simple_cgp_sam,31
22,simple_cgp_sam,21804
22,simple_cgp_sam,15651
22,simple_cgp_sam,53975
22,simple_cgp_sam,18455
22,simple_cgp_sam,38206
22,simple_cgp_sam,44098
22,simple_cgp_sam,38081
22,simple_cgp_sam,13376
22,simple_cgp_sam,34646
22,simple_cgp_sam,21206
22,simple_cgp_sam,15772
2,simple_cgp_sam,0
22,simple_cgp_sam,12494
22,simple_cgp_sam,57736
22,simple_cgp_sam,58563
22,simple_cgp_sam,66820
22,simple_cgp_sam,28312
22,simple_cgp_sam,18701
22,simple_cgp_sam,36704
22,simple_cgp_sam,23185
22,simple_cgp_sam,26461
22,simple_cgp_sam,37923
22,simple_cgp_sam,23106
2,simple_cgp_sam,42
22,simple_cgp_sam,23007
22,simple_cgp_sam,25132
22,simple_cgp_sam,16328
22,simple_cgp_sam,55923
22,simple_cgp_sam,26175
22,simple_cgp_sam,20985
22,simple_cgp_sam,8228
22,simple_cgp_sam,16576
22,simple_cgp_sam,43745
22,simple_cgp_sam,13575
22,simple_cgp_sam,28838
2,simple_cgp_sam,34
22,simple_cgp_sam,16010
22,simple_cgp_sam,13431
22,simple_cgp_sam,15711
22,simple_cgp_sam,19490
22,simple_cgp_sam,8066
22,simple_cgp_sam,18256
22,simple_cgp_sam,13509
22,simple_cgp_sam,26669
22,simple_cgp_sam,29185
22,simple_cgp_sam,11812
22,simple_cgp_sam,18443
2,simple_cgp_sam,74
22,simple_cgp_sam,16821
22,simple_cgp_sam,12337
22,simple_cgp_sam,22367
22,simple_cgp_sam,13524
22,simple_cgp_sam,33971
22,simple_cgp_sam,25833
22,simple_cgp_sam,21900
22,simple_cgp_sam,5971
22,simple_cgp_sam,23522
22,simple_cgp_sam,35159
22,simple_cgp_sam,10561
2,simple_cgp_sam,14
22,simple_cgp_sam,19252
2,simple_cgp_sam,12
2,simple_cgp_sam,45
23,simple_cgp_sam,27409
23,simple_cgp_sam,19148
23,simple_cgp_sam,22269
23,simple_cgp_sam,25447
23,simple_cgp_sam,19986
23,simple_cgp_sam,39874
23,simple_cgp_sam,23825
23,simple_cgp_sam,42622
23,simple_cgp_sam,27137
23,simple_cgp_sam,31352
23,simple_cgp_sam,22726
2,simple_cgp_sam,5
23,simple_cgp_sam,12275
23,simple_cgp_sam,18252
23,simple_cgp_sam,13727
23,simple_cgp_sam,14675
23,simple_cgp_sam,28574
23,simple_cgp_sam,34238
23,simple_cgp_sam,15180
23,simple_cgp_sam,17518
23,simple_cgp_sam,29043
23,simple_cgp_sam,5435
23,simple_cgp_sam,63739
2,simple_cgp_sam,95
23,simple_cgp_sam,67210
23,simple_cgp_sam,34803
23,simple_cgp_sam,14043
23,simple_cgp_sam,45806
23,simple_cgp_sam,38874
23,simple_cgp_sam,12416
23,simple_cgp_sam,15717
23,simple_cgp_sam,21392
23,simple_cgp_sam,33322
23,simple_cgp_sam,24020
23,simple_cgp_sam,64445
2,simple_cgp_sam,11
23,simple_cgp_sam,23983
23,simple_cgp_sam,16674
23,simple_cgp_sam,29758
23,simple_cgp_sam,16489
23,simple_cgp_sam,78605
23,simple_cgp_sam,16559
23,simple_cgp_sam,27512
23,simple_cgp_sam,21849
23,simple_cgp_sam,23378
23,simple_cgp_sam,40371
23,simple_cgp_sam,54733
2,simple_cgp_sam,30
23,simple_cgp_sam,16983
23,simple_cgp_sam,16016
23,simple_cgp_sam,19831
23,simple_cgp_sam,38812
23,simple_cgp_sam,66360
23,simple_cgp_sam,16853
23,simple_cgp_sam,19039
23,simple_cgp_sam,20114
23,simple_cgp_sam,20807
23,simple_cgp_sam,10603
23,simple_cgp_sam,31894
2,simple_cgp_sam,8
23,simple_cgp_sam,79108
23,simple_cgp_sam,69018
23,simple_cgp_sam,47364
23,simple_cgp_sam,18562
23,simple_cgp_sam,14464
23,simple_cgp_sam,9788
23,simple_cgp_sam,11713
23,simple_cgp_sam,38766
23,simple_cgp_sam,9606
23,simple_cgp_sam,18401
23,simple_cgp_sam,18183
2,simple_cgp_sam,29
23,simple_cgp_sam,36133
23,simple_cgp_sam,54496
23,simple_cgp_sam,6745
23,simple_cgp_sam,28651
23,simple_cgp_sam,12175
23,simple_cgp_sam,68597
23,simple_cgp_sam,43417
23,simple_cgp_sam,31354
23,simple_cgp_sam,74509
23,simple_cgp_sam,21172
23,simple_cgp_sam,30872
2,simple_cgp_sam,44
23,simple_cgp_sam,43064
23,simple_cgp_sam,28749
23,simple_cgp_sam,16688
23,simple_cgp_sam,14747
23,simple_cgp_sam,49228
23,simple_cgp_sam,25802
23,simple_cgp_sam,29682
23,simple_cgp_sam,39828
23,simple_cgp_sam,18681
23,simple_cgp_sam,16365
23,simple_cgp_sam,34287
2,simple_cgp_sam,52
23,simple_cgp_sam,9302
23,simple_cgp_sam,18038
23,simple_cgp_sam,19996
23,simple_cgp_sam,20420
23,simple_cgp_sam,31632
23,simple_cgp_sam,31819
23,simple_cgp_sam,15380
23,simple_cgp_sam,27475
23,simple_cgp_sam,7239
23,simple_cgp_sam,35408
23,simple_cgp_sam,21071
2,simple_cgp_sam,0
23,simple_cgp_sam,8363
2,simple_cgp_sam,97
2,simple_cgp_sam,7
24,simple_cgp_sam,16100
24,simple_cgp_sam,46932
24,simple_cgp_sam,17381
24,simple_cgp_sam,11087
24,simple_cgp_sam,19759
24,simple_cgp_sam,28693
24,simple_cgp_sam,32635
24,simple_cgp_sam,27642
24,simple_cgp_sam,18851
24,simple_cgp_sam,89190
24,simple_cgp_sam,24026
2,simple_cgp_sam,95
24,simple_cgp_sam,20376
24,simple_cgp_sam,49165
24,simple_cgp_sam,22085
24,simple_cgp_sam,18798
24,simple_cgp_sam,21303
24,simple_cgp_sam,6838
24,simple_cgp_sam,11522
24,simple_cgp_sam,15970
24,simple_cgp_sam,26427
24,simple_cgp_sam,7413
24,simple_cgp_sam,31925
2,simple_cgp_sam,6
24,simple_cgp_sam,83075
24,simple_cgp_sam,28043
24,simple_cgp_sam,31849
24,simple_cgp_sam,36351
24,simple_cgp_sam,44718
24,simple_cgp_sam,26012
24,simple_cgp_sam,5261
24,simple_cgp_sam,24656
24,simple_cgp_sam,57110
24,simple_cgp_sam,52851
24,simple_cgp_sam,12066
2,simple_cgp_sam,12
24,simple_cgp_sam,33390
24,simple_cgp_sam,34147
24,simple_cgp_sam,34544
24,simple_cgp_sam,21613
24,simple_cgp_sam,42457
24,simple_cgp_sam,41692
24,simple_cgp_sam,29569
24,simple_cgp_sam,22486
24,simple_cgp_sam,20060
24,simple_cgp_sam,24654
24,simple_cgp_sam,29462
2,simple_cgp_sam,20
24,simple_cgp_sam,41195
24,simple_cgp_sam,21001
24,simple_cgp_sam,38297
24,simple_cgp_sam,13399
24,simple_cgp_sam,69678
24,simple_cgp_sam,38667
24,simple_cgp_sam,21610
24,simple_cgp_sam,48400
24,simple_cgp_sam,35765
24,simple_cgp_sam,87212
24,simple_cgp_sam,35159
2,simple_cgp_sam,25
24,simple_cgp_sam,34963
24,simple_cgp_sam,9126
24,simple_cgp_sam,63809
24,simple_cgp_sam,10062
24,simple_cgp_sam,14342
24,simple_cgp_sam,38723
24,simple_cgp_sam,23125
24,simple_cgp_sam,23137
24,simple_cgp_sam,16121
24,simple_cgp_sam,62790
24,simple_cgp_sam,19158
2,simple_cgp_sam,47
24,simple_cgp_sam,22178
24,simple_cgp_sam,12816
24,simple_cgp_sam,25274
24,simple_cgp_sam,47756
24,simple_cgp_sam,39907
24,simple_cgp_sam,39449
24,simple_cgp_sam,14979
24,simple_cgp_sam,27667
24,simple_cgp_sam,16618
24,simple_cgp_sam,30457
24,simple_cgp_sam,36318
2,simple_cgp_sam,67
24,simple_cgp_sam,18726
24,simple_cgp_sam,23122
24,simple_cgp_sam,21643
24,simple_cgp_sam,20431
24,simple_cgp_sam,23771
24,simple_cgp_sam,17262
24,simple_cgp_sam,14900
24,simple_cgp_sam,13379
24,simple_cgp_sam,14305
24,simple_cgp_sam,35944
24,simple_cgp_sam,30356
2,simple_cgp_sam,26
24,simple_cgp_sam,49702
24,simple_cgp_sam,34116
24,simple_cgp_sam,20294
24,simple_cgp_sam,7215
24,simple_cgp_sam,30632
24,simple_cgp_sam,22973
24,simple_cgp_sam,16582
24,simple_cgp_sam,29180
24,simple_cgp_sam,25725
24,simple_cgp_sam,39990
24,simple_cgp_sam,24125
2,simple_cgp_sam,73
24,simple_cgp_sam,18234
2,simple_cgp_sam,36
2,simple_cgp_sam,32
25,simple_cgp_sam,25560
25,simple_cgp_sam,15974
25,simple_cgp_sam,55104
25,simple_cgp_sam,61173
25,simple_cgp_sam,39836
25,simple_cgp_sam,47377
25,simple_cgp_sam,167844
25,simple_cgp_sam,47789
25,simple_cgp_sam,35423
25,simple_cgp_sam,30040
25,simple_cgp_sam,18155
2,simple_cgp_sam,14
25,simple_cgp_sam,26056
25,simple_cgp_sam,37362
25,simple_cgp_sam,20273
25,simple_cgp_sam,21166
25,simple_cgp_sam,41766
25,simple_cgp_sam,20234
25,simple_cgp_sam,24518
25,simple_cgp_sam,41330
25,simple_cgp_sam,16362
25,simple_cgp_sam,16825
25,simple_cgp_sam,13063
2,simple_cgp_sam,89
25,simple_cgp_sam,26867
25,simple_cgp_sam,26620
25,simple_cgp_sam,15474
25,simple_cgp_sam,25226
25,simple_cgp_sam,60463
25,simple_cgp_sam,46533
25,simple_cgp_sam,45251
25,simple_cgp_sam,36521
25,simple_cgp_sam,31278
25,simple_cgp_sam,13776
25,simple_cgp_sam,74059
2,simple_cgp_sam,19
25,simple_cgp_sam,17648
25,simple_cgp_sam,6055
25,simple_cgp_sam,51446
25,simple_cgp_sam,57177
25,simple_cgp_sam,33545
25,simple_cgp_sam,42560
25,simple_cgp_sam,17731
25,simple_cgp_sam,61155
25,simple_cgp_sam,27614
25,simple_cgp_sam,44408
25,simple_cgp_sam,57298
2,simple_cgp_sam,147
25,simple_cgp_sam,69626
25,simple_cgp_sam,24622
25,simple_cgp_sam,39604
25,simple_cgp_sam,9988
25,simple_cgp_sam,20319
25,simple_cgp_sam,44959
25,simple_cgp_sam,25827
25,simple_cgp_sam,28509
25,simple_cgp_sam,26881
25,simple_cgp_sam,6246
25,simple_cgp_sam,64889
2,simple_cgp_sam,26
25,simple_cgp_sam,21765
25,simple_cgp_sam,24353
25,simple_cgp_sam,54309
25,simple_cgp_sam,44215
25,simple_cgp_sam,13456
25,simple_cgp_sam,27429
25,simple_cgp_sam,37761
25,simple_cgp_sam,32335
25,simple_cgp_sam,38656
25,simple_cgp_sam,43921
25,simple_cgp_sam,36106
2,simple_cgp_sam,20
25,simple_cgp_sam,23842
25,simple_cgp_sam,10925
25,simple_cgp_sam,75166
25,simple_cgp_sam,23321
25,simple_cgp_sam,81014
25,simple_cgp_sam,52572
25,simple_cgp_sam,46540
25,simple_cgp_sam,27868
25,simple_cgp_sam,37559
25,simple_cgp_sam,52548
25,simple_cgp_sam,10638
2,simple_cgp_sam,10
25,simple_cgp_sam,27525
25,simple_cgp_sam,30329
25,simple_cgp_sam,25340
25,simple_cgp_sam,72885
25,simple_cgp_sam,16174
25,simple_cgp_sam,38580
25,simple_cgp_sam,44392
25,simple_cgp_sam,23939
25,simple_cgp_sam,23709
25,simple_cgp_sam,25166
25,simple_cgp_sam,23859
2,simple_cgp_sam,34
25,simple_cgp_sam,41860
25,simple_cgp_sam,48022
25,simple_cgp_sam,32281
25,simple_cgp_sam,41584
25,simple_cgp_sam,33394
25,simple_cgp_sam,19696
25,simple_cgp_sam,63517
25,simple_cgp_sam,20286
25,simple_cgp_sam,34170
25,simple_cgp_sam,24734
25,simple_cgp_sam,18872
2,simple_cgp_sam,35
25,simple_cgp_sam,45315
2,simple_cgp_sam,11
2,simple_cgp_sam,9
26,simple_cgp_sam,60057
26,simple_cgp_sam,52775
26,simple_cgp_sam,27888
26,simple_cgp_sam,26659
26,simple_cgp_sam,33229
26,simple_cgp_sam,76636
26,simple_cgp_sam,36580
26,simple_cgp_sam,27346
26,simple_cgp_sam,37560
26,simple_cgp_sam,21045
26,simple_cgp_sam,22815
2,simple_cgp_sam,20
26,simple_cgp_sam,64783
26,simple_cgp_sam,28553
26,simple_cgp_sam,40215
26,simple_cgp_sam,46801
26,simple_cgp_sam,48112
26,simple_cgp_sam,9143
26,simple_cgp_sam,27378
26,simple_cgp_sam,18732
26,simple_cgp_sam,35995
26,simple_cgp_sam,22877
26,simple_cgp_sam,20930
2,simple_cgp_sam,16
26,simple_cgp_sam,19839
26,simple_cgp_sam,45282
26,simple_cgp_sam,84950
26,simple_cgp_sam,36326
26,simple_cgp_sam,31725
26,simple_cgp_sam,33352
26,simple_cgp_sam,49540
26,simple_cgp_sam,45669
26,simple_cgp_sam,29611
26,simple_cgp_sam,16552
26,simple_cgp_sam,49800
2,simple_cgp_sam,17
26,simple_cgp_sam,19097
26,simple_cgp_sam,85534
26,simple_cgp_sam,38506
26,simple_cgp_sam,46745
26,simple_cgp_sam,104548
26,simple_cgp_sam,44461
26,simple_cgp_sam,29323
26,simple_cgp_sam,55053
26,simple_cgp_sam,43298
26,simple_cgp_sam,50700
26,simple_cgp_sam,22333
2,simple_cgp_sam,32
26,simple_cgp_sam,114584
26,simple_cgp_sam,15731
26,simple_cgp_sam,12550
26,simple_cgp_sam,66833
26,simple_cgp_sam,49393
26,simple_cgp_sam,52693
26,simple_cgp_sam,47101
26,simple_cgp_sam,32009
26,simple_cgp_sam,73548
26,simple_cgp_sam,66177
26,simple_cgp_sam,31718
2,simple_cgp_sam,55
26,simple_cgp_sam,31957
26,simple_cgp_sam,76197
26,simple_cgp_sam,23637
26,simple_cgp_sam,33204
26,simple_cgp_sam,35971
26,simple_cgp_sam,23598
26,simple_cgp_sam,45975
26,simple_cgp_sam,56248
26,simple_cgp_sam,39847
26,simple_cgp_sam,37318
26,simple_cgp_sam,21967
2,simple_cgp_sam,6
26,simple_cgp_sam,33943
26,simple_cgp_sam,37139
26,simple_cgp_sam,35674
26,simple_cgp_sam,31159
26,simple_cgp_sam,57842
26,simple_cgp_sam,38962
26,simple_cgp_sam,31235
26,simple_cgp_sam,56618
26,simple_cgp_sam,40072
26,simple_cgp_sam,44432
26,simple_cgp_sam,32929
2,simple_cgp_sam,39
26,simple_cgp_sam,25994
26,simple_cgp_sam,39060
26,simple_cgp_sam,21484
26,simple_cgp_sam,17860
26,simple_cgp_sam,27628
26,simple_cgp_sam,9617
26,simple_cgp_sam,37042
26,simple_cgp_sam,42741
26,simple_cgp_sam,32358
26,simple_cgp_sam,71436
26,simple_cgp_sam,51262
2,simple_cgp_sam,9
26,simple_cgp_sam,19562
26,simple_cgp_sam,34924
26,simple_cgp_sam,39504
26,simple_cgp_sam,83004
26,simple_cgp_sam,68103
26,simple_cgp_sam,47820
26,simple_cgp_sam,41880
26,simple_cgp_sam,26414
26,simple_cgp_sam,77941
26,simple_cgp_sam,22944
26,simple_cgp_sam,33433
2,simple_cgp_sam,8
26,simple_cgp_sam,29274
2,simple_cgp_sam,27
2,simple_cgp_sam,27
27,simple_cgp_sam,34228
27,simple_cgp_sam,73635
27,simple_cgp_sam,32717
27,simple_cgp_sam,16994
27,simple_cgp_sam,36429
27,simple_cgp_sam,16900
27,simple_cgp_sam,14933
27,simple_cgp_sam,73126
27,simple_cgp_sam,37371
27,simple_cgp_sam,15587
27,simple_cgp_sam,17610
2,simple_cgp_sam,41
27,simple_cgp_sam,22512
27,simple_cgp_sam,20223
27,simple_cgp_sam,40523
27,simple_cgp_sam,42771
27,simple_cgp_sam,36882
27,simple_cgp_sam,25375
27,simple_cgp_sam,66089
27,simple_cgp_sam,16023
27,simple_cgp_sam,50051
27,simple_cgp_sam,31308
27,simple_cgp_sam,63354
2,simple_cgp_sam,73
27,simple_cgp_sam,71953
27,simple_cgp_sam,40903
27,simple_cgp_sam,59239
27,simple_cgp_sam,30007
27,simple_cgp_sam,39792
27,simple_cgp_sam,42752
27,simple_cgp_sam,44286
27,simple_cgp_sam,23063
27,simple_cgp_sam,45871
27,simple_cgp_sam,51622
27,simple_cgp_sam,29945
2,simple_cgp_sam,55
27,simple_cgp_sam,56751
27,simple_cgp_sam,32755
27,simple_cgp_sam,22255
27,simple_cgp_sam,34990
27,simple_cgp_sam,40001
27,simple_cgp_sam,29620
27,simple_cgp_sam,77376
27,simple_cgp_sam,39208
27,simple_cgp_sam,25504
27,simple_cgp_sam,40865
27,simple_cgp_sam,36174
2,simple_cgp_sam,65
27,simple_cgp_sam,74178
27,simple_cgp_sam,37471
27,simple_cgp_sam,49804
27,simple_cgp_sam,18389
27,simple_cgp_sam,42525
27,simple_cgp_sam,38957
27,simple_cgp_sam,33552
27,simple_cgp_sam,66754
27,simple_cgp_sam,62192
27,simple_cgp_sam,23856
27,simple_cgp_sam,107612
2,simple_cgp_sam,12
27,simple_cgp_sam,38071
27,simple_cgp_sam,35836
27,simple_cgp_sam,50953
27,simple_cgp_sam,33239
27,simple_cgp_sam,65809
27,simple_cgp_sam,65802
27,simple_cgp_sam,36506
27,simple_cgp_sam,41267
27,simple_cgp_sam,58917
27,simple_cgp_sam,49303
27,simple_cgp_sam,20643
2,simple_cgp_sam,28
27,simple_cgp_sam,56220
27,simple_cgp_sam,88895
27,simple_cgp_sam,87219
27,simple_cgp_sam,12444
27,simple_cgp_sam,31708
27,simple_cgp_sam,54488
27,simple_cgp_sam,43131
27,simple_cgp_sam,31573
27,simple_cgp_sam,24064
27,simple_cgp_sam,34735
27,simple_cgp_sam,42945
2,simple_cgp_sam,1
27,simple_cgp_sam,57159
27,simple_cgp_sam,15052
27,simple_cgp_sam,51946
27,simple_cgp_sam,101893
27,simple_cgp_sam,53318
27,simple_cgp_sam,36623
27,simple_cgp_sam,63054
27,simple_cgp_sam,44024
27,simple_cgp_sam,36249
27,simple_cgp_sam,20908
27,simple_cgp_sam,38150
2,simple_cgp_sam,23
27,simple_cgp_sam,21778
27,simple_cgp_sam,18058
27,simple_cgp_sam,85522
27,simple_cgp_sam,43255
27,simple_cgp_sam,26103
27,simple_cgp_sam,20328
27,simple_cgp_sam,23629
27,simple_cgp_sam,123554
27,simple_cgp_sam,22847
27,simple_cgp_sam,52455
27,simple_cgp_sam,39036
2,simple_cgp_sam,46
27,simple_cgp_sam,34122
2,simple_cgp_sam,22
2,simple_cgp_sam,5
28,simple_cgp_sam,45838
28,simple_cgp_sam,51559
28,simple_cgp_sam,83702
28,simple_cgp_sam,66526
28,simple_cgp_sam,56312
28,simple_cgp_sam,36889
28,simple_cgp_sam,62463
28,simple_cgp_sam,47710
28,simple_cgp_sam,24992
28,simple_cgp_sam,38024
28,simple_cgp_sam,88865
2,simple_cgp_sam,51
28,simple_cgp_sam,73805
28,simple_cgp_sam,70230
28,simple_cgp_sam,50277
28,simple_cgp_sam,45614
28,simple_cgp_sam,40052
28,simple_cgp_sam,118438
28,simple_cgp_sam,60525
28,simple_cgp_sam,84193
28,simple_cgp_sam,37602
28,simple_cgp_sam,40663
28,simple_cgp_sam,30713
2,simple_cgp_sam,55
28,simple_cgp_sam,37752
28,simple_cgp_sam,32506
28,simple_cgp_sam,43988
28,simple_cgp_sam,53787
28,simple_cgp_sam,38661
28,simple_cgp_sam,24711
28,simple_cgp_sam,51587
28,simple_cgp_sam,29174
28,simple_cgp_sam,11998
28,simple_cgp_sam,20942
28,simple_cgp_sam,58840
2,simple_cgp_sam,11
28,simple_cgp_sam,80787
28,simple_cgp_sam,89691
28,simple_cgp_sam,51518
28,simple_cgp_sam,33472
28,simple_cgp_sam,60259
28,simple_cgp_sam,16584
28,simple_cgp_sam,24605
28,simple_cgp_sam,11516
28,simple_cgp_sam,38380
28,simple_cgp_sam,59189
28,simple_cgp_sam,16105
2,simple_cgp_sam,26
28,simple_cgp_sam,16967
28,simple_cgp_sam,55150
28,simple_cgp_sam,21697
28,simple_cgp_sam,34259
28,simple_cgp_sam,54657
28,simple_cgp_sam,40875
28,simple_cgp_sam,63710
28,simple_cgp_sam,77617
28,simple_cgp_sam,41820
28,simple_cgp_sam,43439
28,simple_cgp_sam,47242
2,simple_cgp_sam,57
28,simple_cgp_sam,68711
28,simple_cgp_sam,21715
28,simple_cgp_sam,133984
28,simple_cgp_sam,54710
28,simple_cgp_sam,18543
28,simple_cgp_sam,61614
28,simple_cgp_sam,76551
28,simple_cgp_sam,43327
28,simple_cgp_sam,47392
28,simple_cgp_sam,76738
28,simple_cgp_sam,40853
2,simple_cgp_sam,107
28,simple_cgp_sam,61805
28,simple_cgp_sam,24693
28,simple_cgp_sam,45889
28,simple_cgp_sam,77439
28,simple_cgp_sam,56239
28,simple_cgp_sam,35761
28,simple_cgp_sam,54968
28,simple_cgp_sam,40104
28,simple_cgp_sam,27425
28,simple_cgp_sam,66839
28,simple_cgp_sam,36132
2,simple_cgp_sam,12
28,simple_cgp_sam,53068
28,simple_cgp_sam,19621
28,simple_cgp_sam,47822
28,simple_cgp_sam,34188
28,simple_cgp_sam,103687
28,simple_cgp_sam,136464
28,simple_cgp_sam,67787
28,simple_cgp_sam,37395
28,simple_cgp_sam,44932
28,simple_cgp_sam,25784
28,simple_cgp_sam,66253
2,simple_cgp_sam,21
28,simple_cgp_sam,55872
28,simple_cgp_sam,26340
28,simple_cgp_sam,14984
28,simple_cgp_sam,26414
28,simple_cgp_sam,41456
28,simple_cgp_sam,57464
28,simple_cgp_sam,322109
28,simple_cgp_sam,42724
28,simple_cgp_sam,25341
28,simple_cgp_sam,55383
28,simple_cgp_sam,31771
2,simple_cgp_sam,10
28,simple_cgp_sam,26258
2,simple_cgp_sam,39
2,simple_cgp_sam,60
29,simple_cgp_sam,87241
29,simple_cgp_sam,41768
29,simple_cgp_sam,67397
29,simple_cgp_sam,28731
29,simple_cgp_sam,80144
29,simple_cgp_sam,42825
29,simple_cgp_sam,43329
29,simple_cgp_sam,33814
29,simple_cgp_sam,31622
29,simple_cgp_sam,154721
29,simple_cgp_sam,51399
2,simple_cgp_sam,13
29,simple_cgp_sam,21073
29,simple_cgp_sam,32491
29,simple_cgp_sam,57074
29,simple_cgp_sam,60252
29,simple_cgp_sam,86829
29,simple_cgp_sam,46248
29,simple_cgp_sam,36351
29,simple_cgp_sam,42411
29,simple_cgp_sam,63803
29,simple_cgp_sam,84020
29,simple_cgp_sam,12638
2,simple_cgp_sam,12
29,simple_cgp_sam,39375
29,simple_cgp_sam,39525
29,simple_cgp_sam,65869
29,simple_cgp_sam,42094
29,simple_cgp_sam,36500
29,simple_cgp_sam,62131
29,simple_cgp_sam,23049
29,simple_cgp_sam,74784
29,simple_cgp_sam,12081
29,simple_cgp_sam,52476
29,simple_cgp_sam,29908
2,simple_cgp_sam,57
29,simple_cgp_sam,41075
29,simple_cgp_sam,79026
29,simple_cgp_sam,47899
29,simple_cgp_sam,143161
29,simple_cgp_sam,53068
29,simple_cgp_sam,36367
29,simple_cgp_sam,42090
29,simple_cgp_sam,27104
29,simple_cgp_sam,51267
29,simple_cgp_sam,47701
29,simple_cgp_sam,63949
2,simple_cgp_sam,19
29,simple_cgp_sam,31102
29,simple_cgp_sam,107301
29,simple_cgp_sam,61980
29,simple_cgp_sam,85794
29,simple_cgp_sam,15175
29,simple_cgp_sam,63709
29,simple_cgp_sam,58518
29,simple_cgp_sam,26415
29,simple_cgp_sam,31987
29,simple_cgp_sam,33857
29,simple_cgp_sam,36716
2,simple_cgp_sam,0
29,simple_cgp_sam,61337
29,simple_cgp_sam,25231
29,simple_cgp_sam,39429
29,simple_cgp_sam,20489
29,simple_cgp_sam,31304
29,simple_cgp_sam,80279
29,simple_cgp_sam,83650
29,simple_cgp_sam,69794
29,simple_cgp_sam,64214
29,simple_cgp_sam,40238
29,simple_cgp_sam,96115
2,simple_cgp_sam,2
29,simple_cgp_sam,18494
29,simple_cgp_sam,76195
29,simple_cgp_sam,23223
29,simple_cgp_sam,54199
29,simple_cgp_sam,43020
29,simple_cgp_sam,39513
29,simple_cgp_sam,34495
29,simple_cgp_sam,48812
29,simple_cgp_sam,42693
29,simple_cgp_sam,55422
29,simple_cgp_sam,50477
2,simple_cgp_sam,22
29,simple_cgp_sam,90665
29,simple_cgp_sam,78264
29,simple_cgp_sam,69295
29,simple_cgp_sam,44092
29,simple_cgp_sam,28686
29,simple_cgp_sam,51166
29,simple_cgp_sam,81780
29,simple_cgp_sam,38730
29,simple_cgp_sam,42032
29,simple_cgp_sam,57750
29,simple_cgp_sam,24817
2,simple_cgp_sam,30
29,simple_cgp_sam,45368
29,simple_cgp_sam,133124
29,simple_cgp_sam,40255
29,simple_cgp_sam,45743
29,simple_cgp_sam,92857
29,simple_cgp_sam,19166
29,simple_cgp_sam,24284
29,simple_cgp_sam,55093
29,simple_cgp_sam,46339
29,simple_cgp_sam,56470
29,simple_cgp_sam,76561
2,simple_cgp_sam,11
29,simple_cgp_sam,35656
2,simple_cgp_sam,1
30,simple_cgp_sam,44397
30,simple_cgp_sam,91350
30,simple_cgp_sam,32628
30,simple_cgp_sam,35334
30,simple_cgp_sam,46940
30,simple_cgp_sam,8476
30,simple_cgp_sam,31752
30,simple_cgp_sam,38308
30,simple_cgp_sam,19441
30,simple_cgp_sam,63223
30,simple_cgp_sam,67200
30,simple_cgp_sam,100847
30,simple_cgp_sam,39521
30,simple_cgp_sam,68149
30,simple_cgp_sam,24554
30,simple_cgp_sam,37588
30,simple_cgp_sam,93595
30,simple_cgp_sam,39333
30,simple_cgp_sam,15036
30,simple_cgp_sam,123093
30,simple_cgp_sam,60395
30,simple_cgp_sam,29604
30,simple_cgp_sam,65749
30,simple_cgp_sam,66058
30,simple_cgp_sam,21515
30,simple_cgp_sam,101815
30,simple_cgp_sam,71740
30,simple_cgp_sam,55767
30,simple_cgp_sam,21336
30,simple_cgp_sam,58115
30,simple_cgp_sam,76713
30,simple_cgp_sam,53243
30,simple_cgp_sam,31233
30,simple_cgp_sam,109381
30,simple_cgp_sam,67875
30,simple_cgp_sam,84651
30,simple_cgp_sam,44354
30,simple_cgp_sam,30484
30,simple_cgp_sam,46188
30,simple_cgp_sam,27632
30,simple_cgp_sam,129877
30,simple_cgp_sam,123759
30,simple_cgp_sam,52132
30,simple_cgp_sam,99817
30,simple_cgp_sam,23801
30,simple_cgp_sam,55947
30,simple_cgp_sam,63886
30,simple_cgp_sam,88907
30,simple_cgp_sam,35390
30,simple_cgp_sam,87850
30,simple_cgp_sam,86356
30,simple_cgp_sam,65299
30,simple_cgp_sam,57502
30,simple_cgp_sam,54014
30,simple_cgp_sam,40910
30,simple_cgp_sam,41090
30,simple_cgp_sam,26146
30,simple_cgp_sam,69806
30,simple_cgp_sam,20723
30,simple_cgp_sam,89636
30,simple_cgp_sam,64266
30,simple_cgp_sam,41347
30,simple_cgp_sam,63515
30,simple_cgp_sam,29044
30,simple_cgp_sam,17681
30,simple_cgp_sam,45727
30,simple_cgp_sam,61658
30,simple_cgp_sam,48683
30,simple_cgp_sam,32148
30,simple_cgp_sam,135409
30,simple_cgp_sam,58955
30,simple_cgp_sam,75188
30,simple_cgp_sam,48095
30,simple_cgp_sam,97317
30,simple_cgp_sam,61960
30,simple_cgp_sam,76381
30,simple_cgp_sam,28946
30,simple_cgp_sam,96079
30,simple_cgp_sam,36292
30,simple_cgp_sam,37523
30,simple_cgp_sam,78453
30,simple_cgp_sam,55384
30,simple_cgp_sam,74126
30,simple_cgp_sam,30552
30,simple_cgp_sam,50553
30,simple_cgp_sam,53143
30,simple_cgp_sam,30690
30,simple_cgp_sam,86750
30,simple_cgp_sam,106497
30,simple_cgp_sam,54226
30,simple_cgp_sam,71492
30,simple_cgp_sam,48589
30,simple_cgp_sam,78758
30,simple_cgp_sam,35497
30,simple_cgp_sam,55016
30,simple_cgp_sam,54788
30,simple_cgp_sam,59023
30,simple_cgp_sam,82237
30,simple_cgp_sam,74638
30,simple_cgp_sam,51665
3,simple_cgp_sam,116
3,simple_cgp_sam,243
3,simple_cgp_sam,82
3,simple_cgp_sam,28
3,simple_cgp_sam,42
3,simple_cgp_sam,43
3,simple_cgp_sam,56
3,simple_cgp_sam,77
3,simple_cgp_sam,101
3,simple_cgp_sam,12
3,simple_cgp_sam,143
3,simple_cgp_sam,108
3,simple_cgp_sam,52
3,simple_cgp_sam,68
3,simple_cgp_sam,32
3,simple_cgp_sam,45
3,simple_cgp_sam,56
3,simple_cgp_sam,189
3,simple_cgp_sam,179
3,simple_cgp_sam,20
3,simple_cgp_sam,98
3,simple_cgp_sam,159
3,simple_cgp_sam,85
3,simple_cgp_sam,35
3,simple_cgp_sam,46
3,simple_cgp_sam,106
3,simple_cgp_sam,43
3,simple_cgp_sam,147
3,simple_cgp_sam,42
3,simple_cgp_sam,108
3,simple_cgp_sam,92
3,simple_cgp_sam,126
3,simple_cgp_sam,72
3,simple_cgp_sam,23
3,simple_cgp_sam,30
3,simple_cgp_sam,36
3,simple_cgp_sam,157
3,simple_cgp_sam,50
3,simple_cgp_sam,159
3,simple_cgp_sam,46
3,simple_cgp_sam,195
3,simple_cgp_sam,62
3,simple_cgp_sam,150
3,simple_cgp_sam,52
3,simple_cgp_sam,75
3,simple_cgp_sam,286
3,simple_cgp_sam,33
3,simple_cgp_sam,47
3,simple_cgp_sam,23
3,simple_cgp_sam,42
3,simple_cgp_sam,94
3,simple_cgp_sam,48
3,simple_cgp_sam,125
3,simple_cgp_sam,108
3,simple_cgp_sam,104
3,simple_cgp_sam,36
3,simple_cgp_sam,87
3,simple_cgp_sam,68
3,simple_cgp_sam,54
3,simple_cgp_sam,85
3,simple_cgp_sam,25
3,simple_cgp_sam,109
3,simple_cgp_sam,55
3,simple_cgp_sam,46
3,simple_cgp_sam,54
3,simple_cgp_sam,58
3,simple_cgp_sam,94
3,simple_cgp_sam,51
3,simple_cgp_sam,22
3,simple_cgp_sam,77
3,simple_cgp_sam,111
3,simple_cgp_sam,66
3,simple_cgp_sam,62
3,simple_cgp_sam,120
3,simple_cgp_sam,159
3,simple_cgp_sam,89
3,simple_cgp_sam,73
3,simple_cgp_sam,132
3,simple_cgp_sam,136
3,simple_cgp_sam,36
3,simple_cgp_sam,49
3,simple_cgp_sam,95
3,simple_cgp_sam,55
3,simple_cgp_sam,79
3,simple_cgp_sam,84
3,simple_cgp_sam,66
3,simple_cgp_sam,52
3,simple_cgp_sam,85
3,simple_cgp_sam,33
3,simple_cgp_sam,46
3,simple_cgp_sam,13
3,simple_cgp_sam,37
3,simple_cgp_sam,375
3,simple_cgp_sam,44
3,simple_cgp_sam,28
3,simple_cgp_sam,89
3,simple_cgp_sam,40
3,simple_cgp_sam,20
3,simple_cgp_sam,60
3,simple_cgp_sam,43
4,simple_cgp_sam,204
4,simple_cgp_sam,172
4,simple_cgp_sam,51
4,simple_cgp_sam,178
4,simple_cgp_sam,252
4,simple_cgp_sam,237
4,simple_cgp_sam,109
4,simple_cgp_sam,143
4,simple_cgp_sam,113
4,simple_cgp_sam,160
4,simple_cgp_sam,151
4,simple_cgp_sam,147
4,simple_cgp_sam,230
4,simple_cgp_sam,28
4,simple_cgp_sam,63
4,simple_cgp_sam,293
4,simple_cgp_sam,76
4,simple_cgp_sam,107
4,simple_cgp_sam,233
4,simple_cgp_sam,118
4,simple_cgp_sam,95
4,simple_cgp_sam,47
4,simple_cgp_sam,70
4,simple_cgp_sam,45
4,simple_cgp_sam,49
4,simple_cgp_sam,144
4,simple_cgp_sam,67
4,simple_cgp_sam,167
4,simple_cgp_sam,68
4,simple_cgp_sam,164
4,simple_cgp_sam,246
4,simple_cgp_sam,179
4,simple_cgp_sam,100
4,simple_cgp_sam,82
4,simple_cgp_sam,284
4,simple_cgp_sam,168
4,simple_cgp_sam,191
4,simple_cgp_sam,383
4,simple_cgp_sam,84
4,simple_cgp_sam,157
4,simple_cgp_sam,65
4,simple_cgp_sam,206
4,simple_cgp_sam,50
4,simple_cgp_sam,108
4,simple_cgp_sam,164
4,simple_cgp_sam,256
4,simple_cgp_sam,172
4,simple_cgp_sam,116
4,simple_cgp_sam,156
4,simple_cgp_sam,79
4,simple_cgp_sam,87
4,simple_cgp_sam,77
4,simple_cgp_sam,92
4,simple_cgp_sam,117
4,simple_cgp_sam,110
4,simple_cgp_sam,264
4,simple_cgp_sam,90
4,simple_cgp_sam,127
4,simple_cgp_sam,74
4,simple_cgp_sam,54
4,simple_cgp_sam,164
4,simple_cgp_sam,322
4,simple_cgp_sam,154
4,simple_cgp_sam,109
4,simple_cgp_sam,97
4,simple_cgp_sam,122
4,simple_cgp_sam,247
4,simple_cgp_sam,258
4,simple_cgp_sam,186
4,simple_cgp_sam,160
4,simple_cgp_sam,112
4,simple_cgp_sam,120
4,simple_cgp_sam,205
4,simple_cgp_sam,598
4,simple_cgp_sam,333
4,simple_cgp_sam,173
4,simple_cgp_sam,103
4,simple_cgp_sam,109
4,simple_cgp_sam,157
4,simple_cgp_sam,558
4,simple_cgp_sam,217
4,simple_cgp_sam,143
4,simple_cgp_sam,102
4,simple_cgp_sam,19
4,simple_cgp_sam,103
4,simple_cgp_sam,125
4,simple_cgp_sam,119
4,simple_cgp_sam,80
4,simple_cgp_sam,263
4,simple_cgp_sam,124
4,simple_cgp_sam,102
4,simple_cgp_sam,137
4,simple_cgp_sam,341
4,simple_cgp_sam,386
4,simple_cgp_sam,411
4,simple_cgp_sam,180
4,simple_cgp_sam,77
4,simple_cgp_sam,147
4,simple_cgp_sam,128
4,simple_cgp_sam,175
5,simple_cgp_sam,383
5,simple_cgp_sam,282
5,simple_cgp_sam,188
5,simple_cgp_sam,345
5,simple_cgp_sam,177
5,simple_cgp_sam,106
5,simple_cgp_sam,123
5,simple_cgp_sam,385
5,simple_cgp_sam,200
5,simple_cgp_sam,386
5,simple_cgp_sam,754
5,simple_cgp_sam,341
5,simple_cgp_sam,81
5,simple_cgp_sam,162
5,simple_cgp_sam,167
5,simple_cgp_sam,209
5,simple_cgp_sam,137
5,simple_cgp_sam,202
5,simple_cgp_sam,196
5,simple_cgp_sam,245
5,simple_cgp_sam,249
5,simple_cgp_sam,1319
5,simple_cgp_sam,177
5,simple_cgp_sam,145
5,simple_cgp_sam,157
5,simple_cgp_sam,223
5,simple_cgp_sam,556
5,simple_cgp_sam,213
5,simple_cgp_sam,42
5,simple_cgp_sam,433
5,simple_cgp_sam,74
5,simple_cgp_sam,269
5,simple_cgp_sam,169
5,simple_cgp_sam,386
5,simple_cgp_sam,264
5,simple_cgp_sam,208
5,simple_cgp_sam,180
5,simple_cgp_sam,146
5,simple_cgp_sam,241
5,simple_cgp_sam,113
5,simple_cgp_sam,170
5,simple_cgp_sam,116
5,simple_cgp_sam,108
5,simple_cgp_sam,105
5,simple_cgp_sam,262
5,simple_cgp_sam,346
5,simple_cgp_sam,157
5,simple_cgp_sam,147
5,simple_cgp_sam,183
5,simple_cgp_sam,89
5,simple_cgp_sam,209
5,simple_cgp_sam,179
5,simple_cgp_sam,162
5,simple_cgp_sam,713
5,simple_cgp_sam,301
5,simple_cgp_sam,121
5,simple_cgp_sam,158
5,simple_cgp_sam,144
5,simple_cgp_sam,227
5,simple_cgp_sam,316
5,simple_cgp_sam,193
5,simple_cgp_sam,440
5,simple_cgp_sam,202
5,simple_cgp_sam,241
5,simple_cgp_sam,727
5,simple_cgp_sam,424
5,simple_cgp_sam,113
5,simple_cgp_sam,491
5,simple_cgp_sam,129
5,simple_cgp_sam,796
5,simple_cgp_sam,183
5,simple_cgp_sam,226
5,simple_cgp_sam,660
5,simple_cgp_sam,89
5,simple_cgp_sam,311
5,simple_cgp_sam,207
5,simple_cgp_sam,318
5,simple_cgp_sam,164
5,simple_cgp_sam,366
5,simple_cgp_sam,137
5,simple_cgp_sam,623
5,simple_cgp_sam,328
5,simple_cgp_sam,392
5,simple_cgp_sam,35
5,simple_cgp_sam,639
5,simple_cgp_sam,164
5,simple_cgp_sam,142
5,simple_cgp_sam,216
5,simple_cgp_sam,152
5,simple_cgp_sam,240
5,simple_cgp_sam,349
5,simple_cgp_sam,351
5,simple_cgp_sam,190
5,simple_cgp_sam,144
5,simple_cgp_sam,112
5,simple_cgp_sam,470
5,simple_cgp_sam,163
5,simple_cgp_sam,154
5,simple_cgp_sam,219
5,simple_cgp_sam,179
6,simple_cgp_sam,728
6,simple_cgp_sam,408
6,simple_cgp_sam,563
6,simple_cgp_sam,247
6,simple_cgp_sam,182
6,simple_cgp_sam,660
6,simple_cgp_sam,315
6,simple_cgp_sam,371
6,simple_cgp_sam,830
6,simple_cgp_sam,267
6,simple_cgp_sam,675
6,simple_cgp_sam,779
6,simple_cgp_sam,515
6,simple_cgp_sam,281
6,simple_cgp_sam,209
6,simple_cgp_sam,418
6,simple_cgp_sam,487
6,simple_cgp_sam,581
6,simple_cgp_sam,676
6,simple_cgp_sam,214
6,simple_cgp_sam,314
6,simple_cgp_sam,136
6,simple_cgp_sam,109
6,simple_cgp_sam,304
6,simple_cgp_sam,157
6,simple_cgp_sam,132
6,simple_cgp_sam,698
6,simple_cgp_sam,341
6,simple_cgp_sam,331
6,simple_cgp_sam,476
6,simple_cgp_sam,207
6,simple_cgp_sam,173
6,simple_cgp_sam,517
6,simple_cgp_sam,293
6,simple_cgp_sam,283
6,simple_cgp_sam,771
6,simple_cgp_sam,134
6,simple_cgp_sam,317
6,simple_cgp_sam,270
6,simple_cgp_sam,194
6,simple_cgp_sam,297
6,simple_cgp_sam,112
6,simple_cgp_sam,210
6,simple_cgp_sam,188
6,simple_cgp_sam,286
6,simple_cgp_sam,350
6,simple_cgp_sam,1379
6,simple_cgp_sam,330
6,simple_cgp_sam,277
6,simple_cgp_sam,355
6,simple_cgp_sam,158
6,simple_cgp_sam,92
6,simple_cgp_sam,480
6,simple_cgp_sam,632
6,simple_cgp_sam,227
6,simple_cgp_sam,513
6,simple_cgp_sam,994
6,simple_cgp_sam,186
6,simple_cgp_sam,382
6,simple_cgp_sam,599
6,simple_cgp_sam,445
6,simple_cgp_sam,292
6,simple_cgp_sam,671
6,simple_cgp_sam,489
6,simple_cgp_sam,453
6,simple_cgp_sam,637
6,simple_cgp_sam,158
6,simple_cgp_sam,623
6,simple_cgp_sam,383
6,simple_cgp_sam,863
6,simple_cgp_sam,248
6,simple_cgp_sam,584
6,simple_cgp_sam,152
6,simple_cgp_sam,276
6,simple_cgp_sam,1575
6,simple_cgp_sam,355
6,simple_cgp_sam,426
6,simple_cgp_sam,424
6,simple_cgp_sam,514
6,simple_cgp_sam,340
6,simple_cgp_sam,165
6,simple_cgp_sam,191
6,simple_cgp_sam,281
6,simple_cgp_sam,72
6,simple_cgp_sam,557
6,simple_cgp_sam,224
6,simple_cgp_sam,518
6,simple_cgp_sam,293
6,simple_cgp_sam,181
6,simple_cgp_sam,487
6,simple_cgp_sam,222
6,simple_cgp_sam,327
6,simple_cgp_sam,612
6,simple_cgp_sam,636
6,simple_cgp_sam,211
6,simple_cgp_sam,259
6,simple_cgp_sam,123
6,simple_cgp_sam,129
6,simple_cgp_sam,682
6,simple_cgp_sam,168
7,simple_cgp_sam,337
7,simple_cgp_sam,403
7,simple_cgp_sam,400
7,simple_cgp_sam,358
7,simple_cgp_sam,562
7,simple_cgp_sam,382
7,simple_cgp_sam,894
7,simple_cgp_sam,237
7,simple_cgp_sam,1305
7,simple_cgp_sam,363
7,simple_cgp_sam,1615
7,simple_cgp_sam,320
7,simple_cgp_sam,1758
7,simple_cgp_sam,355
7,simple_cgp_sam,307
7,simple_cgp_sam,250
7,simple_cgp_sam,142
7,simple_cgp_sam,1205
7,simple_cgp_sam,496
7,simple_cgp_sam,394
7,simple_cgp_sam,749
7,simple_cgp_sam,391
7,simple_cgp_sam,704
7,simple_cgp_sam,776
7,simple_cgp_sam,780
7,simple_cgp_sam,653
7,simple_cgp_sam,389
7,simple_cgp_sam,268
7,simple_cgp_sam,498
7,simple_cgp_sam,374
7,simple_cgp_sam,434
7,simple_cgp_sam,524
7,simple_cgp_sam,270
7,simple_cgp_sam,338
7,simple_cgp_sam,439
7,simple_cgp_sam,355
7,simple_cgp_sam,542
7,simple_cgp_sam,226
7,simple_cgp_sam,823
7,simple_cgp_sam,1304
7,simple_cgp_sam,224
7,simple_cgp_sam,218
7,simple_cgp_sam,286
7,simple_cgp_sam,460
7,simple_cgp_sam,544
7,simple_cgp_sam,626
7,simple_cgp_sam,701
7,simple_cgp_sam,912
7,simple_cgp_sam,582
7,simple_cgp_sam,1143
7,simple_cgp_sam,739
7,simple_cgp_sam,1146
7,simple_cgp_sam,894
7,simple_cgp_sam,419
7,simple_cgp_sam,340
7,simple_cgp_sam,439
7,simple_cgp_sam,769
7,simple_cgp_sam,928
7,simple_cgp_sam,425
7,simple_cgp_sam,1480
7,simple_cgp_sam,172
7,simple_cgp_sam,947
7,simple_cgp_sam,2283
7,simple_cgp_sam,270
7,simple_cgp_sam,1122
7,simple_cgp_sam,451
7,simple_cgp_sam,569
7,simple_cgp_sam,401
7,simple_cgp_sam,1357
7,simple_cgp_sam,1329
7,simple_cgp_sam,364
7,simple_cgp_sam,517
7,simple_cgp_sam,328
7,simple_cgp_sam,998
7,simple_cgp_sam,1415
7,simple_cgp_sam,287
7,simple_cgp_sam,360
7,simple_cgp_sam,217
7,simple_cgp_sam,781
7,simple_cgp_sam,220
7,simple_cgp_sam,316
7,simple_cgp_sam,1112
7,simple_cgp_sam,354
7,simple_cgp_sam,347
7,simple_cgp_sam,247
7,simple_cgp_sam,407
7,simple_cgp_sam,393
7,simple_cgp_sam,747
7,simple_cgp_sam,461
7,simple_cgp_sam,1044
7,simple_cgp_sam,387
7,simple_cgp_sam,407
7,simple_cgp_sam,375
7,simple_cgp_sam,1249
7,simple_cgp_sam,1465
7,simple_cgp_sam,568
7,simple_cgp_sam,1451
7,simple_cgp_sam,607
7,simple_cgp_sam,325
7,simple_cgp_sam,302
8,simple_cgp_sam,572
8,simple_cgp_sam,598
8,simple_cgp_sam,568
8,simple_cgp_sam,1365
8,simple_cgp_sam,638
8,simple_cgp_sam,618
8,simple_cgp_sam,595
8,simple_cgp_sam,422
8,simple_cgp_sam,453
8,simple_cgp_sam,436
8,simple_cgp_sam,619
8,simple_cgp_sam,653
8,simple_cgp_sam,814
8,simple_cgp_sam,1071
8,simple_cgp_sam,826
8,simple_cgp_sam,658
8,simple_cgp_sam,1275
8,simple_cgp_sam,661
8,simple_cgp_sam,2077
8,simple_cgp_sam,1391
8,simple_cgp_sam,389
8,simple_cgp_sam,1152
8,simple_cgp_sam,680
8,simple_cgp_sam,507
8,simple_cgp_sam,510
8,simple_cgp_sam,507
8,simple_cgp_sam,446
8,simple_cgp_sam,694
8,simple_cgp_sam,912
8,simple_cgp_sam,603
8,simple_cgp_sam,3764
8,simple_cgp_sam,594
8,simple_cgp_sam,2539
8,simple_cgp_sam,413
8,simple_cgp_sam,544
8,simple_cgp_sam,736
8,simple_cgp_sam,1585
8,simple_cgp_sam,1073
8,simple_cgp_sam,715
8,simple_cgp_sam,1023
8,simple_cgp_sam,458
8,simple_cgp_sam,458
8,simple_cgp_sam,2235
8,simple_cgp_sam,513
8,simple_cgp_sam,258
8,simple_cgp_sam,537
8,simple_cgp_sam,1705
8,simple_cgp_sam,1694
8,simple_cgp_sam,1351
8,simple_cgp_sam,1108
8,simple_cgp_sam,367
8,simple_cgp_sam,223
8,simple_cgp_sam,1911
8,simple_cgp_sam,642
8,simple_cgp_sam,989
8,simple_cgp_sam,485
8,simple_cgp_sam,676
8,simple_cgp_sam,1422
8,simple_cgp_sam,358
8,simple_cgp_sam,712
8,simple_cgp_sam,546
8,simple_cgp_sam,727
8,simple_cgp_sam,716
8,simple_cgp_sam,2127
8,simple_cgp_sam,578
8,simple_cgp_sam,2506
8,simple_cgp_sam,551
8,simple_cgp_sam,694
8,simple_cgp_sam,955
8,simple_cgp_sam,558
8,simple_cgp_sam,569
8,simple_cgp_sam,1988
8,simple_cgp_sam,232
8,simple_cgp_sam,933
8,simple_cgp_sam,448
8,simple_cgp_sam,705
8,simple_cgp_sam,1224
8,simple_cgp_sam,268
8,simple_cgp_sam,420
8,simple_cgp_sam,744
8,simple_cgp_sam,2751
8,simple_cgp_sam,1321
8,simple_cgp_sam,815
8,simple_cgp_sam,1442
8,simple_cgp_sam,222
8,simple_cgp_sam,320
8,simple_cgp_sam,619
8,simple_cgp_sam,870
8,simple_cgp_sam,1749
8,simple_cgp_sam,251
8,simple_cgp_sam,597
8,simple_cgp_sam,306
8,simple_cgp_sam,1728
8,simple_cgp_sam,1646
8,simple_cgp_sam,839
8,simple_cgp_sam,691
8,simple_cgp_sam,2153
8,simple_cgp_sam,1314
8,simple_cgp_sam,313
8,simple_cgp_sam,375
9,simple_cgp_sam,208
9,simple_cgp_sam,948
9,simple_cgp_sam,2101
9,simple_cgp_sam,1272
9,simple_cgp_sam,310
9,simple_cgp_sam,3692
9,simple_cgp_sam,2220
9,simple_cgp_sam,342
9,simple_cgp_sam,1560
9,simple_cgp_sam,541
9,simple_cgp_sam,1741
9,simple_cgp_sam,1324
9,simple_cgp_sam,2316
9,simple_cgp_sam,1096
9,simple_cgp_sam,1166
9,simple_cgp_sam,1177
9,simple_cgp_sam,2490
9,simple_cgp_sam,4348
9,simple_cgp_sam,2307
9,simple_cgp_sam,456
9,simple_cgp_sam,580
9,simple_cgp_sam,2074
9,simple_cgp_sam,1328
9,simple_cgp_sam,936
9,simple_cgp_sam,1912
9,simple_cgp_sam,933
9,simple_cgp_sam,472
9,simple_cgp_sam,805
9,simple_cgp_sam,1259
9,simple_cgp_sam,1252
9,simple_cgp_sam,3955
9,simple_cgp_sam,507
9,simple_cgp_sam,3997
9,simple_cgp_sam,325
9,simple_cgp_sam,3342
9,simple_cgp_sam,749
9,simple_cgp_sam,520
9,simple_cgp_sam,1154
9,simple_cgp_sam,1267
9,simple_cgp_sam,1368
9,simple_cgp_sam,518
9,simple_cgp_sam,3074
9,simple_cgp_sam,1405
9,simple_cgp_sam,790
9,simple_cgp_sam,1385
9,simple_cgp_sam,1943
9,simple_cgp_sam,1733
9,simple_cgp_sam,978
9,simple_cgp_sam,619
9,simple_cgp_sam,3415
9,simple_cgp_sam,2264
9,simple_cgp_sam,1530
9,simple_cgp_sam,1464
9,simple_cgp_sam,1043
9,simple_cgp_sam,749
9,simple_cgp_sam,788
9,simple_cgp_sam,1169
9,simple_cgp_sam,3132
9,simple_cgp_sam,788
9,simple_cgp_sam,1072
9,simple_cgp_sam,1008
9,simple_cgp_sam,1678
9,simple_cgp_sam,854
9,simple_cgp_sam,399
9,simple_cgp_sam,1468
9,simple_cgp_sam,688
9,simple_cgp_sam,666
9,simple_cgp_sam,1645
9,simple_cgp_sam,857
9,simple_cgp_sam,2205
9,simple_cgp_sam,3793
9,simple_cgp_sam,1345
9,simple_cgp_sam,606
9,simple_cgp_sam,1335
9,simple_cgp_sam,919
9,simple_cgp_sam,1336
9,simple_cgp_sam,801
9,simple_cgp_sam,839
9,simple_cgp_sam,2085
9,simple_cgp_sam,1984
9,simple_cgp_sam,1680
9,simple_cgp_sam,1205
9,simple_cgp_sam,1923
9,simple_cgp_sam,5036
9,simple_cgp_sam,2870
9,simple_cgp_sam,1678
9,simple_cgp_sam,306
9,simple_cgp_sam,3342
9,simple_cgp_sam,518
9,simple_cgp_sam,1179
9,simple_cgp_sam,755
9,simple_cgp_sam,2164
9,simple_cgp_sam,897
9,simple_cgp_sam,3032
9,simple_cgp_sam,1277
9,simple_cgp_sam,1292
9,simple_cgp_sam,556
9,simple_cgp_sam,834
9,simple_cgp_sam,1599
9,simple_cgp_sam,1497
10,simple_cgp_prob,14092
10,simple_cgp_prob,2721
10,simple_cgp_prob,1258
10,simple_cgp_prob,6467
10,simple_cgp_prob,2458
10,simple_cgp_prob,2815
10,simple_cgp_prob,5788
10,simple_cgp_prob,1232
10,simple_cgp_prob,4471
10,simple_cgp_prob,6868
10,simple_cgp_prob,6834
10,simple_cgp_prob,6073
10,simple_cgp_prob,2014
10,simple_cgp_prob,3420
10,simple_cgp_prob,4177
10,simple_cgp_prob,5874
10,simple_cgp_prob,8239
10,simple_cgp_prob,6769
10,simple_cgp_prob,9202
10,simple_cgp_prob,1297
10,simple_cgp_prob,2726
10,simple_cgp_prob,1393
10,simple_cgp_prob,5869
10,simple_cgp_prob,1376
10,simple_cgp_prob,5822
10,simple_cgp_prob,3306
10,simple_cgp_prob,4103
10,simple_cgp_prob,3555
10,simple_cgp_prob,7039
10,simple_cgp_prob,1800
10,simple_cgp_prob,4145
10,simple_cgp_prob,1380
10,simple_cgp_prob,2969
10,simple_cgp_prob,8604
10,simple_cgp_prob,1498
10,simple_cgp_prob,3912
10,simple_cgp_prob,2526
10,simple_cgp_prob,3904
10,simple_cgp_prob,1966
10,simple_cgp_prob,2224
10,simple_cgp_prob,5234
10,simple_cgp_prob,1567
10,simple_cgp_prob,1359
10,simple_cgp_prob,1993
10,simple_cgp_prob,945
10,simple_cgp_prob,15097
10,simple_cgp_prob,4075
10,simple_cgp_prob,3320
10,simple_cgp_prob,4111
10,simple_cgp_prob,5701
10,simple_cgp_prob,4262
10,simple_cgp_prob,1989
10,simple_cgp_prob,5558
10,simple_cgp_prob,2553
10,simple_cgp_prob,10055
10,simple_cgp_prob,13188
10,simple_cgp_prob,907
10,simple_cgp_prob,4874
10,simple_cgp_prob,835
10,simple_cgp_prob,6249
10,simple_cgp_prob,5292
10,simple_cgp_prob,9399
10,simple_cgp_prob,4268
10,simple_cgp_prob,6601
10,simple_cgp_prob,2805
10,simple_cgp_prob,4783
10,simple_cgp_prob,1863
10,simple_cgp_prob,5240
10,simple_cgp_prob,3318
10,simple_cgp_prob,1361
10,simple_cgp_prob,4250
10,simple_cgp_prob,4248
10,simple_cgp_prob,653
10,simple_cgp_prob,3898
10,simple_cgp_prob,10044
10,simple_cgp_prob,758
10,simple_cgp_prob,2390
10,simple_cgp_prob,1846
10,simple_cgp_prob,3999
10,simple_cgp_prob,11730
10,simple_cgp_prob,2365
10,simple_cgp_prob,2282
10,simple_cgp_prob,2891
10,simple_cgp_prob,3414
10,simple_cgp_prob,5047
10,simple_cgp_prob,23550
10,simple_cgp_prob,1210
10,simple_cgp_prob,723
10,simple_cgp_prob,7573
10,simple_cgp_prob,12499
10,simple_cgp_prob,4336
10,simple_cgp_prob,2948
10,simple_cgp_prob,1582
10,simple_cgp_prob,4532
10,simple_cgp_prob,1965
10,simple_cgp_prob,1779
10,simple_cgp_prob,1616
10,simple_cgp_prob,2564
10,simple_cgp_prob,2306
10,simple_cgp_prob,35394
1,simple_cgp_prob,0
1,simple_cgp_prob,0
11,simple_cgp_prob,2606
11,simple_cgp_prob,2813
11,simple_cgp_prob,9535
11,simple_cgp_prob,21878
11,simple_cgp_prob,14860
11,simple_cgp_prob,7720
11,simple_cgp_prob,6657
11,simple_cgp_prob,6199
11,simple_cgp_prob,4796
11,simple_cgp_prob,37599
11,simple_cgp_prob,5814
1,simple_cgp_prob,0
11,simple_cgp_prob,7094
11,simple_cgp_prob,3094
11,simple_cgp_prob,4139
11,simple_cgp_prob,8301
11,simple_cgp_prob,2663
11,simple_cgp_prob,2866
11,simple_cgp_prob,2263
11,simple_cgp_prob,1938
11,simple_cgp_prob,12702
11,simple_cgp_prob,2739
11,simple_cgp_prob,9652
1,simple_cgp_prob,0
11,simple_cgp_prob,2179
11,simple_cgp_prob,2651
11,simple_cgp_prob,6405
11,simple_cgp_prob,2692
11,simple_cgp_prob,1899
11,simple_cgp_prob,10362
11,simple_cgp_prob,1121
11,simple_cgp_prob,9940
11,simple_cgp_prob,2527
11,simple_cgp_prob,3074
11,simple_cgp_prob,5029
1,simple_cgp_prob,0
11,simple_cgp_prob,2734
11,simple_cgp_prob,4949
11,simple_cgp_prob,7061
11,simple_cgp_prob,5996
11,simple_cgp_prob,970
11,simple_cgp_prob,5501
11,simple_cgp_prob,2724
11,simple_cgp_prob,5066
11,simple_cgp_prob,12342
11,simple_cgp_prob,1352
11,simple_cgp_prob,2588
1,simple_cgp_prob,0
11,simple_cgp_prob,12022
11,simple_cgp_prob,4198
11,simple_cgp_prob,7030
11,simple_cgp_prob,7491
11,simple_cgp_prob,7521
11,simple_cgp_prob,6314
11,simple_cgp_prob,2038
11,simple_cgp_prob,1586
11,simple_cgp_prob,4197
11,simple_cgp_prob,15420
11,simple_cgp_prob,7264
1,simple_cgp_prob,0
11,simple_cgp_prob,3242
11,simple_cgp_prob,33658
11,simple_cgp_prob,29371
11,simple_cgp_prob,3859
11,simple_cgp_prob,2818
11,simple_cgp_prob,2974
11,simple_cgp_prob,9788
11,simple_cgp_prob,1540
11,simple_cgp_prob,2861
11,simple_cgp_prob,10777
11,simple_cgp_prob,3518
1,simple_cgp_prob,0
11,simple_cgp_prob,1970
11,simple_cgp_prob,19542
11,simple_cgp_prob,9942
11,simple_cgp_prob,3619
11,simple_cgp_prob,2107
11,simple_cgp_prob,2232
11,simple_cgp_prob,4732
11,simple_cgp_prob,3661
11,simple_cgp_prob,3361
11,simple_cgp_prob,2396
11,simple_cgp_prob,5451
1,simple_cgp_prob,0
11,simple_cgp_prob,4426
11,simple_cgp_prob,6048
11,simple_cgp_prob,13878
11,simple_cgp_prob,12172
11,simple_cgp_prob,2102
11,simple_cgp_prob,6494
11,simple_cgp_prob,17486
11,simple_cgp_prob,3766
11,simple_cgp_prob,899
11,simple_cgp_prob,4207
11,simple_cgp_prob,7091
1,simple_cgp_prob,0
11,simple_cgp_prob,9786
11,simple_cgp_prob,7175
11,simple_cgp_prob,28777
11,simple_cgp_prob,11015
11,simple_cgp_prob,1764
11,simple_cgp_prob,3561
11,simple_cgp_prob,4677
11,simple_cgp_prob,7778
11,simple_cgp_prob,3615
11,simple_cgp_prob,2116
11,simple_cgp_prob,2975
1,simple_cgp_prob,0
11,simple_cgp_prob,4599
1,simple_cgp_prob,0
1,simple_cgp_prob,0
12,simple_cgp_prob,6586
12,simple_cgp_prob,4104
12,simple_cgp_prob,2072
12,simple_cgp_prob,5139
12,simple_cgp_prob,2958
12,simple_cgp_prob,5831
12,simple_cgp_prob,4365
12,simple_cgp_prob,2049
12,simple_cgp_prob,22730
12,simple_cgp_prob,14261
12,simple_cgp_prob,2831
1,simple_cgp_prob,2
12,simple_cgp_prob,3218
12,simple_cgp_prob,8388
12,simple_cgp_prob,10139
12,simple_cgp_prob,2608
12,simple_cgp_prob,1992
12,simple_cgp_prob,1296
12,simple_cgp_prob,5930
12,simple_cgp_prob,1658
12,simple_cgp_prob,4278
12,simple_cgp_prob,25822
12,simple_cgp_prob,4635
1,simple_cgp_prob,0
12,simple_cgp_prob,2601
12,simple_cgp_prob,4679
12,simple_cgp_prob,3315
12,simple_cgp_prob,1533
12,simple_cgp_prob,3947
12,simple_cgp_prob,6188
12,simple_cgp_prob,19194
12,simple_cgp_prob,8289
12,simple_cgp_prob,46978
12,simple_cgp_prob,1768
12,simple_cgp_prob,6082
1,simple_cgp_prob,0
12,simple_cgp_prob,2990
12,simple_cgp_prob,17605
12,simple_cgp_prob,9489
12,simple_cgp_prob,23826
12,simple_cgp_prob,2507
12,simple_cgp_prob,21059
12,simple_cgp_prob,3928
12,simple_cgp_prob,11372
12,simple_cgp_prob,1898
12,simple_cgp_prob,5717
12,simple_cgp_prob,14567
1,simple_cgp_prob,0
12,simple_cgp_prob,4485
12,simple_cgp_prob,9295
12,simple_cgp_prob,17782
12,simple_cgp_prob,2302
12,simple_cgp_prob,11284
12,simple_cgp_prob,2200
12,simple_cgp_prob,4904
12,simple_cgp_prob,5962
12,simple_cgp_prob,6862
12,simple_cgp_prob,4897
12,simple_cgp_prob,2883
1,simple_cgp_prob,0
12,simple_cgp_prob,4278
12,simple_cgp_prob,7849
12,simple_cgp_prob,2615
12,simple_cgp_prob,1537
12,simple_cgp_prob,4614
12,simple_cgp_prob,4276
12,simple_cgp_prob,2344
12,simple_cgp_prob,12089
12,simple_cgp_prob,20117
12,simple_cgp_prob,10426
12,simple_cgp_prob,2396
1,simple_cgp_prob,0
12,simple_cgp_prob,10767
12,simple_cgp_prob,9623
12,simple_cgp_prob,2948
12,simple_cgp_prob,3655
12,simple_cgp_prob,3350
12,simple_cgp_prob,8281
12,simple_cgp_prob,14639
12,simple_cgp_prob,4043
12,simple_cgp_prob,19058
12,simple_cgp_prob,9738
12,simple_cgp_prob,5542
1,simple_cgp_prob,0
12,simple_cgp_prob,8155
12,simple_cgp_prob,6751
12,simple_cgp_prob,10821
12,simple_cgp_prob,23837
12,simple_cgp_prob,18286
12,simple_cgp_prob,62620
12,simple_cgp_prob,10135
12,simple_cgp_prob,5621
12,simple_cgp_prob,5663
12,simple_cgp_prob,11919
12,simple_cgp_prob,39590
1,simple_cgp_prob,0
12,simple_cgp_prob,10232
12,simple_cgp_prob,11584
12,simple_cgp_prob,3946
12,simple_cgp_prob,21924
12,simple_cgp_prob,3238
12,simple_cgp_prob,2035
12,simple_cgp_prob,10418
12,simple_cgp_prob,5839
12,simple_cgp_prob,20004
12,simple_cgp_prob,1414
12,simple_cgp_prob,6272
1,simple_cgp_prob,0
12,simple_cgp_prob,2573
1,simple_cgp_prob,0
1,simple_cgp_prob,0
13,simple_cgp_prob,13110
13,simple_cgp_prob,6755
13,simple_cgp_prob,11106
13,simple_cgp_prob,5385
13,simple_cgp_prob,3246
13,simple_cgp_prob,4614
13,simple_cgp_prob,7005
13,simple_cgp_prob,8098
13,simple_cgp_prob,20977
13,simple_cgp_prob,22263
13,simple_cgp_prob,5453
1,simple_cgp_prob,0
13,simple_cgp_prob,7535
13,simple_cgp_prob,5518
13,simple_cgp_prob,3309
13,simple_cgp_prob,5526
13,simple_cgp_prob,7995
13,simple_cgp_prob,8847
13,simple_cgp_prob,16777
13,simple_cgp_prob,21619
13,simple_cgp_prob,8187
13,simple_cgp_prob,9294
13,simple_cgp_prob,7571
1,simple_cgp_prob,0
13,simple_cgp_prob,3930
13,simple_cgp_prob,6002
13,simple_cgp_prob,5237
13,simple_cgp_prob,5128
13,simple_cgp_prob,19664
13,simple_cgp_prob,5691
13,simple_cgp_prob,12745
13,simple_cgp_prob,12061
13,simple_cgp_prob,4556
13,simple_cgp_prob,2424
13,simple_cgp_prob,9578
1,simple_cgp_prob,0
13,simple_cgp_prob,11014
13,simple_cgp_prob,4707
13,simple_cgp_prob,5755
13,simple_cgp_prob,15836
13,simple_cgp_prob,5514
13,simple_cgp_prob,8545
13,simple_cgp_prob,10175
13,simple_cgp_prob,6966
13,simple_cgp_prob,17885
13,simple_cgp_prob,14908
13,simple_cgp_prob,6287
1,simple_cgp_prob,0
13,simple_cgp_prob,22282
13,simple_cgp_prob,6625
13,simple_cgp_prob,15040
13,simple_cgp_prob,11283
13,simple_cgp_prob,10920
13,simple_cgp_prob,9607
13,simple_cgp_prob,37019
13,simple_cgp_prob,9549
13,simple_cgp_prob,13748
13,simple_cgp_prob,6504
13,simple_cgp_prob,15063
1,simple_cgp_prob,0
13,simple_cgp_prob,18507
13,simple_cgp_prob,3480
13,simple_cgp_prob,5610
13,simple_cgp_prob,8916
13,simple_cgp_prob,3684
13,simple_cgp_prob,8154
13,simple_cgp_prob,1388
13,simple_cgp_prob,19627
13,simple_cgp_prob,6886
13,simple_cgp_prob,8347
13,simple_cgp_prob,2235
1,simple_cgp_prob,0
13,simple_cgp_prob,16368
13,simple_cgp_prob,18152
13,simple_cgp_prob,8235
13,simple_cgp_prob,19014
13,simple_cgp_prob,10485
13,simple_cgp_prob,8173
13,simple_cgp_prob,56769
13,simple_cgp_prob,13075
13,simple_cgp_prob,4460
13,simple_cgp_prob,2953
13,simple_cgp_prob,10307
1,simple_cgp_prob,0
13,simple_cgp_prob,13490
13,simple_cgp_prob,6586
13,simple_cgp_prob,33062
13,simple_cgp_prob,5046
13,simple_cgp_prob,9384
13,simple_cgp_prob,2847
13,simple_cgp_prob,8682
13,simple_cgp_prob,7610
13,simple_cgp_prob,4000
13,simple_cgp_prob,6961
13,simple_cgp_prob,2448
1,simple_cgp_prob,0
13,simple_cgp_prob,5576
13,simple_cgp_prob,13243
13,simple_cgp_prob,39728
13,simple_cgp_prob,12152
13,simple_cgp_prob,18272
13,simple_cgp_prob,5900
13,simple_cgp_prob,13059
13,simple_cgp_prob,21874
13,simple_cgp_prob,22029
13,simple_cgp_prob,5482
13,simple_cgp_prob,17507
1,simple_cgp_prob,1
13,simple_cgp_prob,18320
1,simple_cgp_prob,0
1,simple_cgp_prob,0
14,simple_cgp_prob,39154
14,simple_cgp_prob,16124
14,simple_cgp_prob,11768
14,simple_cgp_prob,17418
14,simple_cgp_prob,6289
14,simple_cgp_prob,4636
14,simple_cgp_prob,23708
14,simple_cgp_prob,37441
14,simple_cgp_prob,8406
14,simple_cgp_prob,36477
14,simple_cgp_prob,3526
1,simple_cgp_prob,0
14,simple_cgp_prob,8735
14,simple_cgp_prob,63903
14,simple_cgp_prob,14665
14,simple_cgp_prob,5652
14,simple_cgp_prob,6552
14,simple_cgp_prob,18646
14,simple_cgp_prob,12808
14,simple_cgp_prob,4003
14,simple_cgp_prob,21294
14,simple_cgp_prob,2767
14,simple_cgp_prob,27588
1,simple_cgp_prob,0
14,simple_cgp_prob,25891
14,simple_cgp_prob,25176
14,simple_cgp_prob,9546
14,simple_cgp_prob,49571
14,simple_cgp_prob,35217
14,simple_cgp_prob,6216
14,simple_cgp_prob,13994
14,simple_cgp_prob,4257
14,simple_cgp_prob,3456
14,simple_cgp_prob,26639
14,simple_cgp_prob,7074
1,simple_cgp_prob,0
14,simple_cgp_prob,18216
14,simple_cgp_prob,14078
14,simple_cgp_prob,10540
14,simple_cgp_prob,10131
14,simple_cgp_prob,8666
14,simple_cgp_prob,12140
14,simple_cgp_prob,4940
14,simple_cgp_prob,8999
14,simple_cgp_prob,6641
14,simple_cgp_prob,9512
14,simple_cgp_prob,28431
1,simple_cgp_prob,17
14,simple_cgp_prob,7372
14,simple_cgp_prob,6049
14,simple_cgp_prob,4759
14,simple_cgp_prob,16303
14,simple_cgp_prob,12881
14,simple_cgp_prob,44181
14,simple_cgp_prob,13397
14,simple_cgp_prob,10252
14,simple_cgp_prob,13326
14,simple_cgp_prob,20782
14,simple_cgp_prob,17770
1,simple_cgp_prob,1
14,simple_cgp_prob,39580
14,simple_cgp_prob,23873
14,simple_cgp_prob,9415
14,simple_cgp_prob,85134
14,simple_cgp_prob,11773
14,simple_cgp_prob,53493
14,simple_cgp_prob,5918
14,simple_cgp_prob,10294
14,simple_cgp_prob,5876
14,simple_cgp_prob,22636
14,simple_cgp_prob,5332
1,simple_cgp_prob,0
14,simple_cgp_prob,26271
14,simple_cgp_prob,17687
14,simple_cgp_prob,22048
14,simple_cgp_prob,3899
14,simple_cgp_prob,13808
14,simple_cgp_prob,11449
14,simple_cgp_prob,13919
14,simple_cgp_prob,20582
14,simple_cgp_prob,11465
14,simple_cgp_prob,19838
14,simple_cgp_prob,28427
1,simple_cgp_prob,11
14,simple_cgp_prob,25112
14,simple_cgp_prob,9035
14,simple_cgp_prob,15215
14,simple_cgp_prob,32069
14,simple_cgp_prob,12153
14,simple_cgp_prob,37870
14,simple_cgp_prob,11233
14,simple_cgp_prob,15241
14,simple_cgp_prob,7885
14,simple_cgp_prob,14047
14,simple_cgp_prob,25239
1,simple_cgp_prob,4
14,simple_cgp_prob,7385
14,simple_cgp_prob,15890
14,simple_cgp_prob,14194
14,simple_cgp_prob,17092
14,simple_cgp_prob,4414
14,simple_cgp_prob,63816
14,simple_cgp_prob,16663
14,simple_cgp_prob,28594
14,simple_cgp_prob,6409
14,simple_cgp_prob,21462
14,simple_cgp_prob,6525
1,simple_cgp_prob,0
14,simple_cgp_prob,14156
1,simple_cgp_prob,0
1,simple_cgp_prob,0
15,simple_cgp_prob,7207
15,simple_cgp_prob,28348
15,simple_cgp_prob,26765
15,simple_cgp_prob,7531
15,simple_cgp_prob,27080
15,simple_cgp_prob,3775
15,simple_cgp_prob,12858
15,simple_cgp_prob,20362
15,simple_cgp_prob,18040
15,simple_cgp_prob,45026
15,simple_cgp_prob,3673
1,simple_cgp_prob,0
15,simple_cgp_prob,10755
15,simple_cgp_prob,12845
15,simple_cgp_prob,11481
15,simple_cgp_prob,20955
15,simple_cgp_prob,10079
15,simple_cgp_prob,24206
15,simple_cgp_prob,26552
15,simple_cgp_prob,51390
15,simple_cgp_prob,15326
15,simple_cgp_prob,7306
15,simple_cgp_prob,14614
1,simple_cgp_prob,0
15,simple_cgp_prob,10597
15,simple_cgp_prob,28007
15,simple_cgp_prob,8724
15,simple_cgp_prob,26304
15,simple_cgp_prob,27126
15,simple_cgp_prob,27094
15,simple_cgp_prob,16054
15,simple_cgp_prob,22876
15,simple_cgp_prob,12337
15,simple_cgp_prob,14966
15,simple_cgp_prob,2482
1,simple_cgp_prob,0
15,simple_cgp_prob,16536
15,simple_cgp_prob,20676
15,simple_cgp_prob,23187
15,simple_cgp_prob,54505
15,simple_cgp_prob,13719
15,simple_cgp_prob,59714
15,simple_cgp_prob,24777
15,simple_cgp_prob,21352
15,simple_cgp_prob,3081
15,simple_cgp_prob,11973
15,simple_cgp_prob,16658
1,simple_cgp_prob,0
15,simple_cgp_prob,9468
15,simple_cgp_prob,35161
15,simple_cgp_prob,7620
15,simple_cgp_prob,11435
15,simple_cgp_prob,28215
15,simple_cgp_prob,50715
15,simple_cgp_prob,5567
15,simple_cgp_prob,14456
15,simple_cgp_prob,9277
15,simple_cgp_prob,36563
15,simple_cgp_prob,4477
1,simple_cgp_prob,0
15,simple_cgp_prob,23633
15,simple_cgp_prob,9950
15,simple_cgp_prob,11143
15,simple_cgp_prob,23351
15,simple_cgp_prob,36792
15,simple_cgp_prob,21669
15,simple_cgp_prob,4741
15,simple_cgp_prob,21112
15,simple_cgp_prob,8777
15,simple_cgp_prob,27191
15,simple_cgp_prob,15389
1,simple_cgp_prob,0
15,simple_cgp_prob,27852
15,simple_cgp_prob,8217
15,simple_cgp_prob,14559
15,simple_cgp_prob,19212
15,simple_cgp_prob,18240
15,simple_cgp_prob,6643
15,simple_cgp_prob,31654
15,simple_cgp_prob,31497
15,simple_cgp_prob,14064
15,simple_cgp_prob,12455
15,simple_cgp_prob,14271
1,simple_cgp_prob,0
15,simple_cgp_prob,15215
15,simple_cgp_prob,11098
15,simple_cgp_prob,18484
15,simple_cgp_prob,18238
15,simple_cgp_prob,12920
15,simple_cgp_prob,5339
15,simple_cgp_prob,5457
15,simple_cgp_prob,25943
15,simple_cgp_prob,22255
15,simple_cgp_prob,10038
15,simple_cgp_prob,9045
1,simple_cgp_prob,0
15,simple_cgp_prob,18388
15,simple_cgp_prob,18087
15,simple_cgp_prob,20366
15,simple_cgp_prob,8172
15,simple_cgp_prob,14239
15,simple_cgp_prob,35693
15,simple_cgp_prob,34835
15,simple_cgp_prob,8486
15,simple_cgp_prob,13095
15,simple_cgp_prob,15716
15,simple_cgp_prob,9570
1,simple_cgp_prob,0
15,simple_cgp_prob,20642
1,simple_cgp_prob,2
1,simple_cgp_prob,0
16,simple_cgp_prob,10966
16,simple_cgp_prob,180966
16,simple_cgp_prob,5407
16,simple_cgp_prob,8611
16,simple_cgp_prob,37045
16,simple_cgp_prob,19938
16,simple_cgp_prob,5074
16,simple_cgp_prob,20300
16,simple_cgp_prob,28392
16,simple_cgp_prob,10964
16,simple_cgp_prob,28318
1,simple_cgp_prob,0
16,simple_cgp_prob,35582
16,simple_cgp_prob,17457
16,simple_cgp_prob,42835
16,simple_cgp_prob,40153
16,simple_cgp_prob,20889
16,simple_cgp_prob,12310
16,simple_cgp_prob,96844
16,simple_cgp_prob,7720
16,simple_cgp_prob,6857
16,simple_cgp_prob,25832
16,simple_cgp_prob,26686
1,simple_cgp_prob,0
16,simple_cgp_prob,21066
16,simple_cgp_prob,12917
16,simple_cgp_prob,36071
16,simple_cgp_prob,9611
16,simple_cgp_prob,7888
16,simple_cgp_prob,21887
16,simple_cgp_prob,13052
16,simple_cgp_prob,57976
16,simple_cgp_prob,43721
16,simple_cgp_prob,13235
16,simple_cgp_prob,17616
1,simple_cgp_prob,4
16,simple_cgp_prob,31204
16,simple_cgp_prob,30626
16,simple_cgp_prob,11950
16,simple_cgp_prob,15437
16,simple_cgp_prob,14790
16,simple_cgp_prob,87989
16,simple_cgp_prob,6597
16,simple_cgp_prob,19914
16,simple_cgp_prob,68225
16,simple_cgp_prob,22877
16,simple_cgp_prob,15459
1,simple_cgp_prob,0
16,simple_cgp_prob,26990
16,simple_cgp_prob,33702
16,simple_cgp_prob,9276
16,simple_cgp_prob,8263
16,simple_cgp_prob,24467
16,simple_cgp_prob,10065
16,simple_cgp_prob,21495
16,simple_cgp_prob,37284
16,simple_cgp_prob,16562
16,simple_cgp_prob,6063
16,simple_cgp_prob,7299
1,simple_cgp_prob,0
16,simple_cgp_prob,12711
16,simple_cgp_prob,24025
16,simple_cgp_prob,7511
16,simple_cgp_prob,40126
16,simple_cgp_prob,45639
16,simple_cgp_prob,36601
16,simple_cgp_prob,12017
16,simple_cgp_prob,28919
16,simple_cgp_prob,6108
16,simple_cgp_prob,73516
16,simple_cgp_prob,4842
1,simple_cgp_prob,0
16,simple_cgp_prob,39761
16,simple_cgp_prob,10996
16,simple_cgp_prob,44135
16,simple_cgp_prob,8027
16,simple_cgp_prob,14767
16,simple_cgp_prob,17673
16,simple_cgp_prob,25731
16,simple_cgp_prob,13692
16,simple_cgp_prob,34676
16,simple_cgp_prob,25097
16,simple_cgp_prob,31393
1,simple_cgp_prob,0
16,simple_cgp_prob,40207
16,simple_cgp_prob,33244
16,simple_cgp_prob,41516
16,simple_cgp_prob,8011
16,simple_cgp_prob,21114
16,simple_cgp_prob,7492
16,simple_cgp_prob,9374
16,simple_cgp_prob,17927
16,simple_cgp_prob,7283
16,simple_cgp_prob,12044
16,simple_cgp_prob,24076
1,simple_cgp_prob,0
16,simple_cgp_prob,20115
16,simple_cgp_prob,20924
16,simple_cgp_prob,6490
16,simple_cgp_prob,11903
16,simple_cgp_prob,18875
16,simple_cgp_prob,33229
16,simple_cgp_prob,55512
16,simple_cgp_prob,7791
16,simple_cgp_prob,28185
16,simple_cgp_prob,14248
16,simple_cgp_prob,12213
1,simple_cgp_prob,0
16,simple_cgp_prob,22859
1,simple_cgp_prob,0
1,simple_cgp_prob,0
17,simple_cgp_prob,39329
17,simple_cgp_prob,11290
17,simple_cgp_prob,18141
17,simple_cgp_prob,31157
17,simple_cgp_prob,11614
17,simple_cgp_prob,31403
17,simple_cgp_prob,20688
17,simple_cgp_prob,13911
17,simple_cgp_prob,5582
17,simple_cgp_prob,40028
17,simple_cgp_prob,26140
1,simple_cgp_prob,0
17,simple_cgp_prob,50316
17,simple_cgp_prob,19117
17,simple_cgp_prob,15001
17,simple_cgp_prob,28340
17,simple_cgp_prob,22392
17,simple_cgp_prob,12368
17,simple_cgp_prob,15509
17,simple_cgp_prob,59656
17,simple_cgp_prob,22060
17,simple_cgp_prob,15377
17,simple_cgp_prob,24783
1,simple_cgp_prob,2
17,simple_cgp_prob,39452
17,simple_cgp_prob,18077
17,simple_cgp_prob,17789
17,simple_cgp_prob,41713
17,simple_cgp_prob,34779
17,simple_cgp_prob,31424
17,simple_cgp_prob,8290
17,simple_cgp_prob,36796
17,simple_cgp_prob,25871
17,simple_cgp_prob,34580
17,simple_cgp_prob,16927
1,simple_cgp_prob,0
17,simple_cgp_prob,54185
17,simple_cgp_prob,22232
17,simple_cgp_prob,15926
17,simple_cgp_prob,35691
17,simple_cgp_prob,17943
17,simple_cgp_prob,67617
17,simple_cgp_prob,47407
17,simple_cgp_prob,30150
17,simple_cgp_prob,33239
17,simple_cgp_prob,21941
17,simple_cgp_prob,78494
1,simple_cgp_prob,0
17,simple_cgp_prob,26315
17,simple_cgp_prob,32434
17,simple_cgp_prob,38472
17,simple_cgp_prob,18876
17,simple_cgp_prob,20597
17,simple_cgp_prob,9391
17,simple_cgp_prob,34141
17,simple_cgp_prob,21615
17,simple_cgp_prob,56242
17,simple_cgp_prob,15648
17,simple_cgp_prob,22019
1,simple_cgp_prob,0
17,simple_cgp_prob,33233
17,simple_cgp_prob,29389
17,simple_cgp_prob,46856
17,simple_cgp_prob,15335
17,simple_cgp_prob,13669
17,simple_cgp_prob,29281
17,simple_cgp_prob,28367
17,simple_cgp_prob,18625
17,simple_cgp_prob,21306
17,simple_cgp_prob,23936
17,simple_cgp_prob,51478
1,simple_cgp_prob,0
17,simple_cgp_prob,18524
17,simple_cgp_prob,12438
17,simple_cgp_prob,75714
17,simple_cgp_prob,30291
17,simple_cgp_prob,28931
17,simple_cgp_prob,18714
17,simple_cgp_prob,16290
17,simple_cgp_prob,28469
17,simple_cgp_prob,8673
17,simple_cgp_prob,10119
17,simple_cgp_prob,14157
1,simple_cgp_prob,0
17,simple_cgp_prob,63195
17,simple_cgp_prob,16286
17,simple_cgp_prob,22945
17,simple_cgp_prob,45946
17,simple_cgp_prob,13184
17,simple_cgp_prob,34319
17,simple_cgp_prob,16353
17,simple_cgp_prob,19148
17,simple_cgp_prob,21089
17,simple_cgp_prob,20340
17,simple_cgp_prob,9918
1,simple_cgp_prob,0
17,simple_cgp_prob,53321
17,simple_cgp_prob,31908
17,simple_cgp_prob,84274
17,simple_cgp_prob,52158
17,simple_cgp_prob,18447
17,simple_cgp_prob,26646
17,simple_cgp_prob,13219
17,simple_cgp_prob,16601
17,simple_cgp_prob,11719
17,simple_cgp_prob,27518
17,simple_cgp_prob,13806
1,simple_cgp_prob,0
17,simple_cgp_prob,46355
1,simple_cgp_prob,0
1,simple_cgp_prob,0
18,simple_cgp_prob,31852
18,simple_cgp_prob,42564
18,simple_cgp_prob,10684
18,simple_cgp_prob,12786
18,simple_cgp_prob,38856
18,simple_cgp_prob,45459
18,simple_cgp_prob,19123
18,simple_cgp_prob,74607
18,simple_cgp_prob,6385
18,simple_cgp_prob,39664
18,simple_cgp_prob,14922
1,simple_cgp_prob,0
18,simple_cgp_prob,90438
18,simple_cgp_prob,22565
18,simple_cgp_prob,26023
18,simple_cgp_prob,37603
18,simple_cgp_prob,29523
18,simple_cgp_prob,9180
18,simple_cgp_prob,22181
18,simple_cgp_prob,33749
18,simple_cgp_prob,27060
18,simple_cgp_prob,53946
18,simple_cgp_prob,12864
1,simple_cgp_prob,0
18,simple_cgp_prob,14777
18,simple_cgp_prob,21271
18,simple_cgp_prob,45310
18,simple_cgp_prob,35760
18,simple_cgp_prob,30915
18,simple_cgp_prob,17769
18,simple_cgp_prob,17918
18,simple_cgp_prob,25957
18,simple_cgp_prob,41962
18,simple_cgp_prob,42841
18,simple_cgp_prob,24683
1,simple_cgp_prob,0
18,simple_cgp_prob,26676
18,simple_cgp_prob,37326
18,simple_cgp_prob,23595
18,simple_cgp_prob,23023
18,simple_cgp_prob,18315
18,simple_cgp_prob,24630
18,simple_cgp_prob,76941
18,simple_cgp_prob,14041
18,simple_cgp_prob,32083
18,simple_cgp_prob,38846
18,simple_cgp_prob,42377
1,simple_cgp_prob,0
18,simple_cgp_prob,17093
18,simple_cgp_prob,38883
18,simple_cgp_prob,26860
18,simple_cgp_prob,30634
18,simple_cgp_prob,38760
18,simple_cgp_prob,26261
18,simple_cgp_prob,32880
18,simple_cgp_prob,21838
18,simple_cgp_prob,52399
18,simple_cgp_prob,37516
18,simple_cgp_prob,19956
1,simple_cgp_prob,0
18,simple_cgp_prob,42753
18,simple_cgp_prob,27515
18,simple_cgp_prob,15603
18,simple_cgp_prob,44752
18,simple_cgp_prob,16560
18,simple_cgp_prob,12054
18,simple_cgp_prob,26088
18,simple_cgp_prob,29742
18,simple_cgp_prob,32825
18,simple_cgp_prob,21093
18,simple_cgp_prob,56922
1,simple_cgp_prob,0
18,simple_cgp_prob,70525
18,simple_cgp_prob,18455
18,simple_cgp_prob,16065
18,simple_cgp_prob,41201
18,simple_cgp_prob,19071
18,simple_cgp_prob,41669
18,simple_cgp_prob,5230
18,simple_cgp_prob,61104
18,simple_cgp_prob,51893
18,simple_cgp_prob,30286
18,simple_cgp_prob,40699
1,simple_cgp_prob,0
18,simple_cgp_prob,104998
18,simple_cgp_prob,18386
18,simple_cgp_prob,48259
18,simple_cgp_prob,25249
18,simple_cgp_prob,23186
18,simple_cgp_prob,70399
18,simple_cgp_prob,34338
18,simple_cgp_prob,29308
18,simple_cgp_prob,14831
18,simple_cgp_prob,37907
18,simple_cgp_prob,30622
1,simple_cgp_prob,0
18,simple_cgp_prob,9694
18,simple_cgp_prob,59214
18,simple_cgp_prob,34337
18,simple_cgp_prob,30159
18,simple_cgp_prob,10029
18,simple_cgp_prob,44472
18,simple_cgp_prob,23556
18,simple_cgp_prob,21262
18,simple_cgp_prob,10052
18,simple_cgp_prob,17450
18,simple_cgp_prob,6695
1,simple_cgp_prob,0
18,simple_cgp_prob,35533
1,simple_cgp_prob,0
1,simple_cgp_prob,0
19,simple_cgp_prob,22695
19,simple_cgp_prob,28474
19,simple_cgp_prob,74677
19,simple_cgp_prob,43550
19,simple_cgp_prob,32628
19,simple_cgp_prob,91333
19,simple_cgp_prob,64208
19,simple_cgp_prob,61862
19,simple_cgp_prob,19659
19,simple_cgp_prob,20594
19,simple_cgp_prob,11642
1,simple_cgp_prob,0
19,simple_cgp_prob,62854
19,simple_cgp_prob,22465
19,simple_cgp_prob,44896
19,simple_cgp_prob,23767
19,simple_cgp_prob,64365
19,simple_cgp_prob,23504
19,simple_cgp_prob,37234
19,simple_cgp_prob,23298
19,simple_cgp_prob,90334
19,simple_cgp_prob,23457
19,simple_cgp_prob,11351
1,simple_cgp_prob,0
19,simple_cgp_prob,82214
19,simple_cgp_prob,51647
19,simple_cgp_prob,12407
19,simple_cgp_prob,47714
19,simple_cgp_prob,54079
19,simple_cgp_prob,56595
19,simple_cgp_prob,49256
19,simple_cgp_prob,10744
19,simple_cgp_prob,46170
19,simple_cgp_prob,81506
19,simple_cgp_prob,38680
1,simple_cgp_prob,0
19,simple_cgp_prob,19074
19,simple_cgp_prob,47315
19,simple_cgp_prob,20128
19,simple_cgp_prob,10969
19,simple_cgp_prob,12136
19,simple_cgp_prob,27003
19,simple_cgp_prob,15604
19,simple_cgp_prob,35682
19,simple_cgp_prob,13125
19,simple_cgp_prob,46011
19,simple_cgp_prob,13837
1,simple_cgp_prob,0
19,simple_cgp_prob,117756
19,simple_cgp_prob,26995
19,simple_cgp_prob,35255
19,simple_cgp_prob,24973
19,simple_cgp_prob,40281
19,simple_cgp_prob,10771
19,simple_cgp_prob,18711
19,simple_cgp_prob,148006
19,simple_cgp_prob,85873
19,simple_cgp_prob,187897
19,simple_cgp_prob,32337
1,simple_cgp_prob,0
19,simple_cgp_prob,24799
19,simple_cgp_prob,20761
19,simple_cgp_prob,17094
19,simple_cgp_prob,15752
19,simple_cgp_prob,32624
19,simple_cgp_prob,10389
19,simple_cgp_prob,44179
19,simple_cgp_prob,24950
19,simple_cgp_prob,30108
19,simple_cgp_prob,36188
19,simple_cgp_prob,62027
1,simple_cgp_prob,0
19,simple_cgp_prob,13135
19,simple_cgp_prob,22043
19,simple_cgp_prob,29697
19,simple_cgp_prob,20178
19,simple_cgp_prob,73984
19,simple_cgp_prob,45784
19,simple_cgp_prob,19234
19,simple_cgp_prob,18476
19,simple_cgp_prob,137453
19,simple_cgp_prob,54028
19,simple_cgp_prob,36084
1,simple_cgp_prob,0
19,simple_cgp_prob,20641
19,simple_cgp_prob,131544
19,simple_cgp_prob,56925
19,simple_cgp_prob,21281
19,simple_cgp_prob,19396
19,simple_cgp_prob,30737
19,simple_cgp_prob,23094
19,simple_cgp_prob,29514
19,simple_cgp_prob,26047
19,simple_cgp_prob,37975
19,simple_cgp_prob,53269
1,simple_cgp_prob,0
19,simple_cgp_prob,24742
19,simple_cgp_prob,14523
19,simple_cgp_prob,37893
19,simple_cgp_prob,51846
19,simple_cgp_prob,26609
19,simple_cgp_prob,17048
19,simple_cgp_prob,29152
19,simple_cgp_prob,77081
19,simple_cgp_prob,28881
19,simple_cgp_prob,46233
19,simple_cgp_prob,23220
1,simple_cgp_prob,0
19,simple_cgp_prob,88222
1,simple_cgp_prob,0
20,simple_cgp_prob,11200
20,simple_cgp_prob,20186
20,simple_cgp_prob,20093
20,simple_cgp_prob,13266
20,simple_cgp_prob,20023
20,simple_cgp_prob,13339
20,simple_cgp_prob,29828
20,simple_cgp_prob,54646
20,simple_cgp_prob,45742
20,simple_cgp_prob,36340
20,simple_cgp_prob,74523
20,simple_cgp_prob,73289
20,simple_cgp_prob,28884
20,simple_cgp_prob,14054
20,simple_cgp_prob,31759
20,simple_cgp_prob,76863
20,simple_cgp_prob,21224
20,simple_cgp_prob,65549
20,simple_cgp_prob,44253
20,simple_cgp_prob,19078
20,simple_cgp_prob,39175
20,simple_cgp_prob,95115
20,simple_cgp_prob,35609
20,simple_cgp_prob,63571
20,simple_cgp_prob,17537
20,simple_cgp_prob,27224
20,simple_cgp_prob,26645
20,simple_cgp_prob,32729
20,simple_cgp_prob,94351
20,simple_cgp_prob,29397
20,simple_cgp_prob,93676
20,simple_cgp_prob,31801
20,simple_cgp_prob,49042
20,simple_cgp_prob,30224
20,simple_cgp_prob,25929
20,simple_cgp_prob,27071
20,simple_cgp_prob,92037
20,simple_cgp_prob,39858
20,simple_cgp_prob,37802
20,simple_cgp_prob,35324
20,simple_cgp_prob,16716
20,simple_cgp_prob,48777
20,simple_cgp_prob,67753
20,simple_cgp_prob,24816
20,simple_cgp_prob,47015
20,simple_cgp_prob,28638
20,simple_cgp_prob,31684
20,simple_cgp_prob,48348
20,simple_cgp_prob,75185
20,simple_cgp_prob,70901
20,simple_cgp_prob,49336
20,simple_cgp_prob,40775
20,simple_cgp_prob,38272
20,simple_cgp_prob,28030
20,simple_cgp_prob,80347
20,simple_cgp_prob,128426
20,simple_cgp_prob,33758
20,simple_cgp_prob,26289
20,simple_cgp_prob,45909
20,simple_cgp_prob,36138
20,simple_cgp_prob,40093
20,simple_cgp_prob,28484
20,simple_cgp_prob,15863
20,simple_cgp_prob,46807
20,simple_cgp_prob,14882
20,simple_cgp_prob,16997
20,simple_cgp_prob,16755
20,simple_cgp_prob,81981
20,simple_cgp_prob,119167
20,simple_cgp_prob,16053
20,simple_cgp_prob,33144
20,simple_cgp_prob,10270
20,simple_cgp_prob,70162
20,simple_cgp_prob,44202
20,simple_cgp_prob,36777
20,simple_cgp_prob,90172
20,simple_cgp_prob,12443
20,simple_cgp_prob,68846
20,simple_cgp_prob,40231
20,simple_cgp_prob,26427
20,simple_cgp_prob,25910
20,simple_cgp_prob,22739
20,simple_cgp_prob,71013
20,simple_cgp_prob,128573
20,simple_cgp_prob,38128
20,simple_cgp_prob,8849
20,simple_cgp_prob,13865
20,simple_cgp_prob,16770
20,simple_cgp_prob,40733
20,simple_cgp_prob,49785
20,simple_cgp_prob,46450
20,simple_cgp_prob,57322
20,simple_cgp_prob,18050
20,simple_cgp_prob,16931
20,simple_cgp_prob,42350
20,simple_cgp_prob,56868
20,simple_cgp_prob,17132
20,simple_cgp_prob,32549
20,simple_cgp_prob,55536
20,simple_cgp_prob,28242
2,simple_cgp_prob,2
2,simple_cgp_prob,8
21,simple_cgp_prob,25682
21,simple_cgp_prob,34432
21,simple_cgp_prob,56585
21,simple_cgp_prob,59565
21,simple_cgp_prob,44576
21,simple_cgp_prob,26289
21,simple_cgp_prob,37176
21,simple_cgp_prob,157569
21,simple_cgp_prob,50031
21,simple_cgp_prob,19207
21,simple_cgp_prob,30187
2,simple_cgp_prob,22
21,simple_cgp_prob,19079
21,simple_cgp_prob,52641
21,simple_cgp_prob,65688
21,simple_cgp_prob,29906
21,simple_cgp_prob,10525
21,simple_cgp_prob,92525
21,simple_cgp_prob,36881
21,simple_cgp_prob,51122
21,simple_cgp_prob,88956
21,simple_cgp_prob,45129
21,simple_cgp_prob,21940
2,simple_cgp_prob,8
21,simple_cgp_prob,60997
21,simple_cgp_prob,49094
21,simple_cgp_prob,76824
21,simple_cgp_prob,51299
21,simple_cgp_prob,39052
21,simple_cgp_prob,22459
21,simple_cgp_prob,73480
21,simple_cgp_prob,40436
21,simple_cgp_prob,68540
21,simple_cgp_prob,41365
21,simple_cgp_prob,61817
2,simple_cgp_prob,0
21,simple_cgp_prob,35778
21,simple_cgp_prob,34677
21,simple_cgp_prob,14439
21,simple_cgp_prob,55386
21,simple_cgp_prob,87724
21,simple_cgp_prob,60535
21,simple_cgp_prob,19513
21,simple_cgp_prob,53649
21,simple_cgp_prob,27978
21,simple_cgp_prob,46786
21,simple_cgp_prob,79509
2,simple_cgp_prob,9
21,simple_cgp_prob,20145
21,simple_cgp_prob,34463
21,simple_cgp_prob,129126
21,simple_cgp_prob,52082
21,simple_cgp_prob,143438
21,simple_cgp_prob,38668
21,simple_cgp_prob,69517
21,simple_cgp_prob,17256
21,simple_cgp_prob,42104
21,simple_cgp_prob,32864
21,simple_cgp_prob,82618
2,simple_cgp_prob,13
21,simple_cgp_prob,7901
21,simple_cgp_prob,42495
21,simple_cgp_prob,31983
21,simple_cgp_prob,80044
21,simple_cgp_prob,47856
21,simple_cgp_prob,88510
21,simple_cgp_prob,40960
21,simple_cgp_prob,69110
21,simple_cgp_prob,27159
21,simple_cgp_prob,30099
21,simple_cgp_prob,52972
2,simple_cgp_prob,4
21,simple_cgp_prob,129619
21,simple_cgp_prob,59025
21,simple_cgp_prob,184866
21,simple_cgp_prob,69075
21,simple_cgp_prob,30860
21,simple_cgp_prob,82438
21,simple_cgp_prob,153281
21,simple_cgp_prob,23573
21,simple_cgp_prob,37544
21,simple_cgp_prob,38049
21,simple_cgp_prob,11056
2,simple_cgp_prob,27
21,simple_cgp_prob,46557
21,simple_cgp_prob,67800
21,simple_cgp_prob,61408
21,simple_cgp_prob,69031
21,simple_cgp_prob,30677
21,simple_cgp_prob,35259
21,simple_cgp_prob,30144
21,simple_cgp_prob,66777
21,simple_cgp_prob,35228
21,simple_cgp_prob,54364
21,simple_cgp_prob,51077
2,simple_cgp_prob,34
21,simple_cgp_prob,145607
21,simple_cgp_prob,108231
21,simple_cgp_prob,28739
21,simple_cgp_prob,33708
21,simple_cgp_prob,79524
21,simple_cgp_prob,24162
21,simple_cgp_prob,49422
21,simple_cgp_prob,70836
21,simple_cgp_prob,25220
21,simple_cgp_prob,60422
21,simple_cgp_prob,83648
2,simple_cgp_prob,5
21,simple_cgp_prob,29968
2,simple_cgp_prob,0
2,simple_cgp_prob,6
22,simple_cgp_prob,67998
22,simple_cgp_prob,77960
22,simple_cgp_prob,22345
22,simple_cgp_prob,56716
22,simple_cgp_prob,64644
22,simple_cgp_prob,68609
22,simple_cgp_prob,70519
22,simple_cgp_prob,40983
22,simple_cgp_prob,20329
22,simple_cgp_prob,56546
22,simple_cgp_prob,83532
2,simple_cgp_prob,0
22,simple_cgp_prob,35176
22,simple_cgp_prob,58629
22,simple_cgp_prob,114659
22,simple_cgp_prob,84439
22,simple_cgp_prob,58900
22,simple_cgp_prob,31116
22,simple_cgp_prob,24573
22,simple_cgp_prob,65216
22,simple_cgp_prob,111235
22,simple_cgp_prob,34268
22,simple_cgp_prob,37763
2,simple_cgp_prob,3
22,simple_cgp_prob,119712
22,simple_cgp_prob,51417
22,simple_cgp_prob,32361
22,simple_cgp_prob,29299
22,simple_cgp_prob,134634
22,simple_cgp_prob,81093
22,simple_cgp_prob,29534
22,simple_cgp_prob,28954
22,simple_cgp_prob,63386
22,simple_cgp_prob,29544
22,simple_cgp_prob,42838
2,simple_cgp_prob,0
22,simple_cgp_prob,47693
22,simple_cgp_prob,25162
22,simple_cgp_prob,38453
22,simple_cgp_prob,110615
22,simple_cgp_prob,105789
22,simple_cgp_prob,82384
22,simple_cgp_prob,38684
22,simple_cgp_prob,273118
22,simple_cgp_prob,49627
22,simple_cgp_prob,119303
22,simple_cgp_prob,24603
2,simple_cgp_prob,15
22,simple_cgp_prob,124282
22,simple_cgp_prob,61699
22,simple_cgp_prob,66207
22,simple_cgp_prob,12259
22,simple_cgp_prob,82949
22,simple_cgp_prob,18216
22,simple_cgp_prob,74233
22,simple_cgp_prob,48195
22,simple_cgp_prob,87696
22,simple_cgp_prob,20937
22,simple_cgp_prob,58917
2,simple_cgp_prob,2
22,simple_cgp_prob,51774
22,simple_cgp_prob,48441
22,simple_cgp_prob,44742
22,simple_cgp_prob,17154
22,simple_cgp_prob,47427
22,simple_cgp_prob,106727
22,simple_cgp_prob,37844
22,simple_cgp_prob,70756
22,simple_cgp_prob,20728
22,simple_cgp_prob,45554
22,simple_cgp_prob,141311
2,simple_cgp_prob,28
22,simple_cgp_prob,19928
22,simple_cgp_prob,32622
22,simple_cgp_prob,68992
22,simple_cgp_prob,210720
22,simple_cgp_prob,162715
22,simple_cgp_prob,129788
22,simple_cgp_prob,130406
22,simple_cgp_prob,28411
22,simple_cgp_prob,169173
22,simple_cgp_prob,61052
22,simple_cgp_prob,48705
2,simple_cgp_prob,30
22,simple_cgp_prob,174412
22,simple_cgp_prob,55883
22,simple_cgp_prob,68492
22,simple_cgp_prob,44671
22,simple_cgp_prob,76838
22,simple_cgp_prob,50623
22,simple_cgp_prob,51039
22,simple_cgp_prob,53075
22,simple_cgp_prob,99613
22,simple_cgp_prob,101682
22,simple_cgp_prob,40689
2,simple_cgp_prob,77
22,simple_cgp_prob,35026
22,simple_cgp_prob,43191
22,simple_cgp_prob,72906
22,simple_cgp_prob,67963
22,simple_cgp_prob,52944
22,simple_cgp_prob,63177
22,simple_cgp_prob,64113
22,simple_cgp_prob,186003
22,simple_cgp_prob,96648
22,simple_cgp_prob,29960
22,simple_cgp_prob,17603
2,simple_cgp_prob,50
22,simple_cgp_prob,200752
2,simple_cgp_prob,9
2,simple_cgp_prob,24
23,simple_cgp_prob,71605
23,simple_cgp_prob,75100
23,simple_cgp_prob,38312
23,simple_cgp_prob,48451
23,simple_cgp_prob,66625
23,simple_cgp_prob,42497
23,simple_cgp_prob,60777
23,simple_cgp_prob,65426
23,simple_cgp_prob,35186
23,simple_cgp_prob,109495
23,simple_cgp_prob,53354
2,simple_cgp_prob,32
23,simple_cgp_prob,35661
23,simple_cgp_prob,23529
23,simple_cgp_prob,69472
23,simple_cgp_prob,68742
23,simple_cgp_prob,55039
23,simple_cgp_prob,83952
23,simple_cgp_prob,53302
23,simple_cgp_prob,28720
23,simple_cgp_prob,38477
23,simple_cgp_prob,37694
23,simple_cgp_prob,23385
2,simple_cgp_prob,6
23,simple_cgp_prob,61397
23,simple_cgp_prob,151694
23,simple_cgp_prob,125323
23,simple_cgp_prob,40351
23,simple_cgp_prob,131409
23,simple_cgp_prob,29381
23,simple_cgp_prob,111648
23,simple_cgp_prob,62497
23,simple_cgp_prob,91602
23,simple_cgp_prob,31993
23,simple_cgp_prob,75978
2,simple_cgp_prob,13
23,simple_cgp_prob,96714
23,simple_cgp_prob,21023
23,simple_cgp_prob,56499
23,simple_cgp_prob,46371
23,simple_cgp_prob,36081
23,simple_cgp_prob,96151
23,simple_cgp_prob,60229
23,simple_cgp_prob,130438
23,simple_cgp_prob,65118
23,simple_cgp_prob,42284
23,simple_cgp_prob,34036
2,simple_cgp_prob,5
23,simple_cgp_prob,78042
23,simple_cgp_prob,71462
23,simple_cgp_prob,65224
23,simple_cgp_prob,26203
23,simple_cgp_prob,52941
23,simple_cgp_prob,96822
23,simple_cgp_prob,54632
23,simple_cgp_prob,185277
23,simple_cgp_prob,33925
23,simple_cgp_prob,95342
23,simple_cgp_prob,114262
2,simple_cgp_prob,10
23,simple_cgp_prob,52264
23,simple_cgp_prob,191132
23,simple_cgp_prob,53881
23,simple_cgp_prob,56615
23,simple_cgp_prob,63573
23,simple_cgp_prob,23280
23,simple_cgp_prob,103260
23,simple_cgp_prob,45570
23,simple_cgp_prob,46658
23,simple_cgp_prob,77004
23,simple_cgp_prob,75263
2,simple_cgp_prob,15
23,simple_cgp_prob,46405
23,simple_cgp_prob,58986
23,simple_cgp_prob,187163
23,simple_cgp_prob,67695
23,simple_cgp_prob,83956
23,simple_cgp_prob,79323
23,simple_cgp_prob,259038
23,simple_cgp_prob,41902
23,simple_cgp_prob,41055
23,simple_cgp_prob,37022
23,simple_cgp_prob,31675
2,simple_cgp_prob,5
23,simple_cgp_prob,50592
23,simple_cgp_prob,61572
23,simple_cgp_prob,81656
23,simple_cgp_prob,82126
23,simple_cgp_prob,87680
23,simple_cgp_prob,22075
23,simple_cgp_prob,62852
23,simple_cgp_prob,139458
23,simple_cgp_prob,54629
23,simple_cgp_prob,53149
23,simple_cgp_prob,49418
2,simple_cgp_prob,43
23,simple_cgp_prob,88334
23,simple_cgp_prob,28304
23,simple_cgp_prob,129387
23,simple_cgp_prob,47492
23,simple_cgp_prob,154570
23,simple_cgp_prob,16103
23,simple_cgp_prob,39497
23,simple_cgp_prob,53316
23,simple_cgp_prob,73364
23,simple_cgp_prob,40552
23,simple_cgp_prob,95297
2,simple_cgp_prob,2
23,simple_cgp_prob,200301
2,simple_cgp_prob,33
2,simple_cgp_prob,9
24,simple_cgp_prob,58532
24,simple_cgp_prob,194632
24,simple_cgp_prob,43708
24,simple_cgp_prob,45668
24,simple_cgp_prob,31126
24,simple_cgp_prob,63416
24,simple_cgp_prob,194609
24,simple_cgp_prob,79906
24,simple_cgp_prob,76874
24,simple_cgp_prob,63969
24,simple_cgp_prob,80867
2,simple_cgp_prob,8
24,simple_cgp_prob,288176
24,simple_cgp_prob,229693
24,simple_cgp_prob,252976
24,simple_cgp_prob,25890
24,simple_cgp_prob,97576
24,simple_cgp_prob,38758
24,simple_cgp_prob,71862
24,simple_cgp_prob,127239
24,simple_cgp_prob,123251
24,simple_cgp_prob,56339
24,simple_cgp_prob,75809
2,simple_cgp_prob,89
24,simple_cgp_prob,96785
24,simple_cgp_prob,54852
24,simple_cgp_prob,134401
24,simple_cgp_prob,56454
24,simple_cgp_prob,136370
24,simple_cgp_prob,83134
24,simple_cgp_prob,67784
24,simple_cgp_prob,56536
24,simple_cgp_prob,88172
24,simple_cgp_prob,56665
24,simple_cgp_prob,222872
2,simple_cgp_prob,28
24,simple_cgp_prob,67445
24,simple_cgp_prob,51985
24,simple_cgp_prob,36596
24,simple_cgp_prob,34977
24,simple_cgp_prob,33049
24,simple_cgp_prob,38552
24,simple_cgp_prob,85367
24,simple_cgp_prob,395964
24,simple_cgp_prob,111522
24,simple_cgp_prob,47036
24,simple_cgp_prob,115888
2,simple_cgp_prob,0
24,simple_cgp_prob,46581
24,simple_cgp_prob,105277
24,simple_cgp_prob,104667
24,simple_cgp_prob,42296
24,simple_cgp_prob,76736
24,simple_cgp_prob,249771
24,simple_cgp_prob,140307
24,simple_cgp_prob,32647
24,simple_cgp_prob,109382
24,simple_cgp_prob,133296
24,simple_cgp_prob,58772
2,simple_cgp_prob,8
24,simple_cgp_prob,75161
24,simple_cgp_prob,61853
24,simple_cgp_prob,175377
24,simple_cgp_prob,162614
24,simple_cgp_prob,83444
24,simple_cgp_prob,64144
24,simple_cgp_prob,106416
24,simple_cgp_prob,94605
24,simple_cgp_prob,84447
24,simple_cgp_prob,264121
24,simple_cgp_prob,120439
2,simple_cgp_prob,5
24,simple_cgp_prob,33980
24,simple_cgp_prob,109064
24,simple_cgp_prob,75246
24,simple_cgp_prob,64646
24,simple_cgp_prob,47534
24,simple_cgp_prob,41405
24,simple_cgp_prob,48592
24,simple_cgp_prob,87146
24,simple_cgp_prob,52641
24,simple_cgp_prob,35046
24,simple_cgp_prob,126203
2,simple_cgp_prob,6
24,simple_cgp_prob,116463
24,simple_cgp_prob,74863
24,simple_cgp_prob,25435
24,simple_cgp_prob,56596
24,simple_cgp_prob,70814
24,simple_cgp_prob,27695
24,simple_cgp_prob,68287
24,simple_cgp_prob,20201
24,simple_cgp_prob,132273
24,simple_cgp_prob,180571
24,simple_cgp_prob,88783
2,simple_cgp_prob,19
24,simple_cgp_prob,83823
24,simple_cgp_prob,87751
24,simple_cgp_prob,54419
24,simple_cgp_prob,59737
24,simple_cgp_prob,87385
24,simple_cgp_prob,59459
24,simple_cgp_prob,201948
24,simple_cgp_prob,160546
24,simple_cgp_prob,98587
24,simple_cgp_prob,116382
24,simple_cgp_prob,87314
2,simple_cgp_prob,19
24,simple_cgp_prob,137970
2,simple_cgp_prob,0
2,simple_cgp_prob,19
25,simple_cgp_prob,205172
25,simple_cgp_prob,179542
25,simple_cgp_prob,90008
25,simple_cgp_prob,36288
25,simple_cgp_prob,29480
25,simple_cgp_prob,114305
25,simple_cgp_prob,132898
25,simple_cgp_prob,104678
25,simple_cgp_prob,41737
25,simple_cgp_prob,68518
25,simple_cgp_prob,103872
2,simple_cgp_prob,6
25,simple_cgp_prob,68148
25,simple_cgp_prob,93176
25,simple_cgp_prob,105974
25,simple_cgp_prob,107880
25,simple_cgp_prob,53816
25,simple_cgp_prob,140551
25,simple_cgp_prob,170622
25,simple_cgp_prob,97000
25,simple_cgp_prob,60657
25,simple_cgp_prob,66592
25,simple_cgp_prob,198698
2,simple_cgp_prob,17
25,simple_cgp_prob,27325
25,simple_cgp_prob,86213
25,simple_cgp_prob,77339
25,simple_cgp_prob,50730
25,simple_cgp_prob,46960
25,simple_cgp_prob,59322
25,simple_cgp_prob,79773
25,simple_cgp_prob,79463
25,simple_cgp_prob,125245
25,simple_cgp_prob,42435
25,simple_cgp_prob,56846
2,simple_cgp_prob,2
25,simple_cgp_prob,144954
25,simple_cgp_prob,32621
25,simple_cgp_prob,98533
25,simple_cgp_prob,37785
25,simple_cgp_prob,38689
25,simple_cgp_prob,158979
25,simple_cgp_prob,149855
25,simple_cgp_prob,71295
25,simple_cgp_prob,177595
25,simple_cgp_prob,79204
25,simple_cgp_prob,29971
2,simple_cgp_prob,22
25,simple_cgp_prob,126785
25,simple_cgp_prob,76885
25,simple_cgp_prob,78179
25,simple_cgp_prob,110425
25,simple_cgp_prob,127840
25,simple_cgp_prob,99599
25,simple_cgp_prob,221158
25,simple_cgp_prob,96506
25,simple_cgp_prob,57988
25,simple_cgp_prob,86230
25,simple_cgp_prob,60685
2,simple_cgp_prob,36
25,simple_cgp_prob,40925
25,simple_cgp_prob,77240
25,simple_cgp_prob,122514
25,simple_cgp_prob,52182
25,simple_cgp_prob,72364
25,simple_cgp_prob,82327
25,simple_cgp_prob,54582
25,simple_cgp_prob,97189
25,simple_cgp_prob,36208
25,simple_cgp_prob,195706
25,simple_cgp_prob,106607
2,simple_cgp_prob,7
25,simple_cgp_prob,74413
25,simple_cgp_prob,59841
25,simple_cgp_prob,101991
25,simple_cgp_prob,33383
25,simple_cgp_prob,78672
25,simple_cgp_prob,83486
25,simple_cgp_prob,42466
25,simple_cgp_prob,80309
25,simple_cgp_prob,50938
25,simple_cgp_prob,107037
25,simple_cgp_prob,95115
2,simple_cgp_prob,8
25,simple_cgp_prob,71190
25,simple_cgp_prob,157721
25,simple_cgp_prob,65866
25,simple_cgp_prob,38590
25,simple_cgp_prob,72557
25,simple_cgp_prob,114395
25,simple_cgp_prob,40000
25,simple_cgp_prob,83773
25,simple_cgp_prob,82522
25,simple_cgp_prob,46846
25,simple_cgp_prob,33798
2,simple_cgp_prob,1
25,simple_cgp_prob,91443
25,simple_cgp_prob,50840
25,simple_cgp_prob,185046
25,simple_cgp_prob,108624
25,simple_cgp_prob,68434
25,simple_cgp_prob,58722
25,simple_cgp_prob,38280
25,simple_cgp_prob,298611
25,simple_cgp_prob,61496
25,simple_cgp_prob,121764
25,simple_cgp_prob,93600
2,simple_cgp_prob,20
25,simple_cgp_prob,76864
2,simple_cgp_prob,11
2,simple_cgp_prob,5
26,simple_cgp_prob,74810
26,simple_cgp_prob,119756
26,simple_cgp_prob,79569
26,simple_cgp_prob,51034
26,simple_cgp_prob,46201
26,simple_cgp_prob,39441
26,simple_cgp_prob,69937
26,simple_cgp_prob,47320
26,simple_cgp_prob,186813
26,simple_cgp_prob,67317
26,simple_cgp_prob,153834
2,simple_cgp_prob,4
26,simple_cgp_prob,75161
26,simple_cgp_prob,356496
26,simple_cgp_prob,189871
26,simple_cgp_prob,163162
26,simple_cgp_prob,55507
26,simple_cgp_prob,81779
26,simple_cgp_prob,60766
26,simple_cgp_prob,34308
26,simple_cgp_prob,143537
26,simple_cgp_prob,68012
26,simple_cgp_prob,74095
2,simple_cgp_prob,18
26,simple_cgp_prob,252147
26,simple_cgp_prob,91294
26,simple_cgp_prob,101328
26,simple_cgp_prob,139216
26,simple_cgp_prob,82126
26,simple_cgp_prob,116650
26,simple_cgp_prob,47036
26,simple_cgp_prob,147677
26,simple_cgp_prob,65435
26,simple_cgp_prob,155348
26,simple_cgp_prob,72524
2,simple_cgp_prob,9
26,simple_cgp_prob,223233
26,simple_cgp_prob,160473
26,simple_cgp_prob,52232
26,simple_cgp_prob,67370
26,simple_cgp_prob,42925
26,simple_cgp_prob,162529
26,simple_cgp_prob,90376
26,simple_cgp_prob,79851
26,simple_cgp_prob,80372
26,simple_cgp_prob,88892
26,simple_cgp_prob,95823
2,simple_cgp_prob,0
26,simple_cgp_prob,147684
26,simple_cgp_prob,70167
26,simple_cgp_prob,67758
26,simple_cgp_prob,151134
26,simple_cgp_prob,66387
26,simple_cgp_prob,145010
26,simple_cgp_prob,143218
26,simple_cgp_prob,96018
26,simple_cgp_prob,65487
26,simple_cgp_prob,64816
26,simple_cgp_prob,51465
2,simple_cgp_prob,25
26,simple_cgp_prob,82891
26,simple_cgp_prob,169682
26,simple_cgp_prob,112453
26,simple_cgp_prob,179911
26,simple_cgp_prob,97488
26,simple_cgp_prob,71903
26,simple_cgp_prob,102516
26,simple_cgp_prob,38601
26,simple_cgp_prob,136585
26,simple_cgp_prob,177669
26,simple_cgp_prob,107091
2,simple_cgp_prob,15
26,simple_cgp_prob,100108
26,simple_cgp_prob,124626
26,simple_cgp_prob,89537
26,simple_cgp_prob,160200
26,simple_cgp_prob,343987
26,simple_cgp_prob,197158
26,simple_cgp_prob,188737
26,simple_cgp_prob,84927
26,simple_cgp_prob,159933
26,simple_cgp_prob,112943
26,simple_cgp_prob,73638
2,simple_cgp_prob,1
26,simple_cgp_prob,122243
26,simple_cgp_prob,110819
26,simple_cgp_prob,93778
26,simple_cgp_prob,219886
26,simple_cgp_prob,161971
26,simple_cgp_prob,51959
26,simple_cgp_prob,32305
26,simple_cgp_prob,82636
26,simple_cgp_prob,82003
26,simple_cgp_prob,90436
26,simple_cgp_prob,141123
2,simple_cgp_prob,9
26,simple_cgp_prob,187865
26,simple_cgp_prob,89326
26,simple_cgp_prob,82821
26,simple_cgp_prob,58882
26,simple_cgp_prob,110785
26,simple_cgp_prob,120200
26,simple_cgp_prob,144398
26,simple_cgp_prob,127157
26,simple_cgp_prob,49561
26,simple_cgp_prob,203461
26,simple_cgp_prob,66857
2,simple_cgp_prob,24
26,simple_cgp_prob,70030
2,simple_cgp_prob,16
2,simple_cgp_prob,12
27,simple_cgp_prob,102750
27,simple_cgp_prob,116709
27,simple_cgp_prob,80194
27,simple_cgp_prob,94255
27,simple_cgp_prob,157889
27,simple_cgp_prob,269046
27,simple_cgp_prob,203386
27,simple_cgp_prob,242450
27,simple_cgp_prob,178867
27,simple_cgp_prob,253336
27,simple_cgp_prob,65368
2,simple_cgp_prob,13
27,simple_cgp_prob,149312
27,simple_cgp_prob,157295
27,simple_cgp_prob,95142
27,simple_cgp_prob,123764
27,simple_cgp_prob,122428
27,simple_cgp_prob,136618
27,simple_cgp_prob,184530
27,simple_cgp_prob,249472
27,simple_cgp_prob,222250
27,simple_cgp_prob,88955
27,simple_cgp_prob,65961
2,simple_cgp_prob,2
27,simple_cgp_prob,170172
27,simple_cgp_prob,127284
27,simple_cgp_prob,118067
27,simple_cgp_prob,116357
27,simple_cgp_prob,180893
27,simple_cgp_prob,415796
27,simple_cgp_prob,197265
27,simple_cgp_prob,132132
27,simple_cgp_prob,69959
27,simple_cgp_prob,172200
27,simple_cgp_prob,191895
2,simple_cgp_prob,17
27,simple_cgp_prob,88679
27,simple_cgp_prob,89708
27,simple_cgp_prob,75844
27,simple_cgp_prob,58245
27,simple_cgp_prob,168677
27,simple_cgp_prob,102800
27,simple_cgp_prob,436579
27,simple_cgp_prob,92365
27,simple_cgp_prob,57217
27,simple_cgp_prob,90512
27,simple_cgp_prob,172646
2,simple_cgp_prob,84
27,simple_cgp_prob,121385
27,simple_cgp_prob,99262
27,simple_cgp_prob,50280
27,simple_cgp_prob,76683
27,simple_cgp_prob,111573
27,simple_cgp_prob,69037
27,simple_cgp_prob,111732
27,simple_cgp_prob,66951
27,simple_cgp_prob,42909
27,simple_cgp_prob,217815
27,simple_cgp_prob,125749
2,simple_cgp_prob,1
27,simple_cgp_prob,161123
27,simple_cgp_prob,72800
27,simple_cgp_prob,143067
27,simple_cgp_prob,60868
27,simple_cgp_prob,187677
27,simple_cgp_prob,110665
27,simple_cgp_prob,128957
27,simple_cgp_prob,106140
27,simple_cgp_prob,74747
27,simple_cgp_prob,45147
27,simple_cgp_prob,110897
2,simple_cgp_prob,19
27,simple_cgp_prob,45881
27,simple_cgp_prob,43792
27,simple_cgp_prob,363173
27,simple_cgp_prob,79588
27,simple_cgp_prob,142675
27,simple_cgp_prob,148230
27,simple_cgp_prob,155968
27,simple_cgp_prob,78531
27,simple_cgp_prob,109761
27,simple_cgp_prob,248622
27,simple_cgp_prob,135135
2,simple_cgp_prob,26
27,simple_cgp_prob,160677
27,simple_cgp_prob,83202
27,simple_cgp_prob,168364
27,simple_cgp_prob,47806
27,simple_cgp_prob,42827
27,simple_cgp_prob,24248
27,simple_cgp_prob,51217
27,simple_cgp_prob,111150
27,simple_cgp_prob,204297
27,simple_cgp_prob,243490
27,simple_cgp_prob,74372
2,simple_cgp_prob,16
27,simple_cgp_prob,274666
27,simple_cgp_prob,179177
27,simple_cgp_prob,72140
27,simple_cgp_prob,39348
27,simple_cgp_prob,158199
27,simple_cgp_prob,277163
27,simple_cgp_prob,75525
27,simple_cgp_prob,49984
27,simple_cgp_prob,143440
27,simple_cgp_prob,132143
27,simple_cgp_prob,69718
2,simple_cgp_prob,7
27,simple_cgp_prob,182909
2,simple_cgp_prob,6
2,simple_cgp_prob,30
28,simple_cgp_prob,310577
28,simple_cgp_prob,63156
28,simple_cgp_prob,107132
28,simple_cgp_prob,162485
28,simple_cgp_prob,42799
28,simple_cgp_prob,104020
28,simple_cgp_prob,72534
28,simple_cgp_prob,173756
28,simple_cgp_prob,57830
28,simple_cgp_prob,145826
28,simple_cgp_prob,154253
2,simple_cgp_prob,34
28,simple_cgp_prob,135605
28,simple_cgp_prob,92255
28,simple_cgp_prob,48879
28,simple_cgp_prob,58236
28,simple_cgp_prob,105685
28,simple_cgp_prob,47501
28,simple_cgp_prob,146346
28,simple_cgp_prob,387479
28,simple_cgp_prob,262654
28,simple_cgp_prob,41781
28,simple_cgp_prob,125025
2,simple_cgp_prob,37
28,simple_cgp_prob,123576
28,simple_cgp_prob,50764
28,simple_cgp_prob,64322
28,simple_cgp_prob,215484
28,simple_cgp_prob,71389
28,simple_cgp_prob,373836
28,simple_cgp_prob,59345
28,simple_cgp_prob,112665
28,simple_cgp_prob,62102
28,simple_cgp_prob,20717
28,simple_cgp_prob,48715
2,simple_cgp_prob,24
28,simple_cgp_prob,148994
28,simple_cgp_prob,147487
28,simple_cgp_prob,80676
28,simple_cgp_prob,40188
28,simple_cgp_prob,22505
28,simple_cgp_prob,135548
28,simple_cgp_prob,102174
28,simple_cgp_prob,76073
28,simple_cgp_prob,175164
28,simple_cgp_prob,110306
28,simple_cgp_prob,214460
2,simple_cgp_prob,20
28,simple_cgp_prob,235237
28,simple_cgp_prob,50787
28,simple_cgp_prob,137402
28,simple_cgp_prob,38931
28,simple_cgp_prob,97916
28,simple_cgp_prob,62466
28,simple_cgp_prob,87394
28,simple_cgp_prob,100416
28,simple_cgp_prob,100382
28,simple_cgp_prob,247418
28,simple_cgp_prob,95814
2,simple_cgp_prob,3
28,simple_cgp_prob,67936
28,simple_cgp_prob,470597
28,simple_cgp_prob,198407
28,simple_cgp_prob,98767
28,simple_cgp_prob,62462
28,simple_cgp_prob,64328
28,simple_cgp_prob,113915
28,simple_cgp_prob,113375
28,simple_cgp_prob,119265
28,simple_cgp_prob,104943
28,simple_cgp_prob,152728
2,simple_cgp_prob,0
28,simple_cgp_prob,122000
28,simple_cgp_prob,210608
28,simple_cgp_prob,242297
28,simple_cgp_prob,136751
28,simple_cgp_prob,48042
28,simple_cgp_prob,210100
28,simple_cgp_prob,177697
28,simple_cgp_prob,112309
28,simple_cgp_prob,531601
28,simple_cgp_prob,86694
28,simple_cgp_prob,283761
2,simple_cgp_prob,10
28,simple_cgp_prob,197327
28,simple_cgp_prob,110872
28,simple_cgp_prob,47164
28,simple_cgp_prob,314774
28,simple_cgp_prob,67068
28,simple_cgp_prob,50299
28,simple_cgp_prob,42170
28,simple_cgp_prob,106759
28,simple_cgp_prob,78785
28,simple_cgp_prob,96485
28,simple_cgp_prob,117365
2,simple_cgp_prob,45
28,simple_cgp_prob,38204
28,simple_cgp_prob,94213
28,simple_cgp_prob,137732
28,simple_cgp_prob,151427
28,simple_cgp_prob,263749
28,simple_cgp_prob,393626
28,simple_cgp_prob,367849
28,simple_cgp_prob,91902
28,simple_cgp_prob,314270
28,simple_cgp_prob,143459
28,simple_cgp_prob,61050
2,simple_cgp_prob,31
28,simple_cgp_prob,58014
2,simple_cgp_prob,15
2,simple_cgp_prob,49
29,simple_cgp_prob,193908
29,simple_cgp_prob,126120
29,simple_cgp_prob,115123
29,simple_cgp_prob,204725
29,simple_cgp_prob,198421
29,simple_cgp_prob,170326
29,simple_cgp_prob,216903
29,simple_cgp_prob,162752
29,simple_cgp_prob,129504
29,simple_cgp_prob,52966
29,simple_cgp_prob,390556
2,simple_cgp_prob,0
29,simple_cgp_prob,76236
29,simple_cgp_prob,202820
29,simple_cgp_prob,71373
29,simple_cgp_prob,123576
29,simple_cgp_prob,128236
29,simple_cgp_prob,31845
29,simple_cgp_prob,61997
29,simple_cgp_prob,152450
29,simple_cgp_prob,463156
29,simple_cgp_prob,185160
29,simple_cgp_prob,365708
2,simple_cgp_prob,51
29,simple_cgp_prob,233267
29,simple_cgp_prob,110766
29,simple_cgp_prob,156459
29,simple_cgp_prob,177257
29,simple_cgp_prob,280576
29,simple_cgp_prob,203115
29,simple_cgp_prob,116814
29,simple_cgp_prob,100654
29,simple_cgp_prob,62566
29,simple_cgp_prob,169604
29,simple_cgp_prob,205097
2,simple_cgp_prob,18
29,simple_cgp_prob,158488
29,simple_cgp_prob,249195
29,simple_cgp_prob,172359
29,simple_cgp_prob,167119
29,simple_cgp_prob,68206
29,simple_cgp_prob,112982
29,simple_cgp_prob,97823
29,simple_cgp_prob,130064
29,simple_cgp_prob,113221
29,simple_cgp_prob,121384
29,simple_cgp_prob,265211
2,simple_cgp_prob,0
29,simple_cgp_prob,298985
29,simple_cgp_prob,228140
29,simple_cgp_prob,95296
29,simple_cgp_prob,138761
29,simple_cgp_prob,97014
29,simple_cgp_prob,184428
29,simple_cgp_prob,105329
29,simple_cgp_prob,76929
29,simple_cgp_prob,131676
29,simple_cgp_prob,85258
29,simple_cgp_prob,119736
2,simple_cgp_prob,28
29,simple_cgp_prob,67627
29,simple_cgp_prob,213008
29,simple_cgp_prob,167830
29,simple_cgp_prob,123640
29,simple_cgp_prob,74569
29,simple_cgp_prob,70068
29,simple_cgp_prob,86119
29,simple_cgp_prob,176505
29,simple_cgp_prob,96236
29,simple_cgp_prob,89977
29,simple_cgp_prob,153193
2,simple_cgp_prob,36
29,simple_cgp_prob,373716
29,simple_cgp_prob,158617
29,simple_cgp_prob,106716
29,simple_cgp_prob,64087
29,simple_cgp_prob,64765
29,simple_cgp_prob,78510
29,simple_cgp_prob,206189
29,simple_cgp_prob,55957
29,simple_cgp_prob,203324
29,simple_cgp_prob,193268
29,simple_cgp_prob,237035
2,simple_cgp_prob,14
29,simple_cgp_prob,226369
29,simple_cgp_prob,103295
29,simple_cgp_prob,213801
29,simple_cgp_prob,161792
29,simple_cgp_prob,151212
29,simple_cgp_prob,143528
29,simple_cgp_prob,226077
29,simple_cgp_prob,164334
29,simple_cgp_prob,79455
29,simple_cgp_prob,114263
29,simple_cgp_prob,476564
2,simple_cgp_prob,45
29,simple_cgp_prob,249065
29,simple_cgp_prob,126635
29,simple_cgp_prob,435087
29,simple_cgp_prob,131372
29,simple_cgp_prob,88220
29,simple_cgp_prob,453080
29,simple_cgp_prob,211124
29,simple_cgp_prob,63169
29,simple_cgp_prob,84665
29,simple_cgp_prob,232196
29,simple_cgp_prob,672909
2,simple_cgp_prob,11
29,simple_cgp_prob,295715
2,simple_cgp_prob,99
30,simple_cgp_prob,86058
30,simple_cgp_prob,120493
30,simple_cgp_prob,326157
30,simple_cgp_prob,117580
30,simple_cgp_prob,142358
30,simple_cgp_prob,104483
30,simple_cgp_prob,315621
30,simple_cgp_prob,224271
30,simple_cgp_prob,72806
30,simple_cgp_prob,159875
30,simple_cgp_prob,404964
30,simple_cgp_prob,212054
30,simple_cgp_prob,471025
30,simple_cgp_prob,83952
30,simple_cgp_prob,116510
30,simple_cgp_prob,90775
30,simple_cgp_prob,155534
30,simple_cgp_prob,44874
30,simple_cgp_prob,122587
30,simple_cgp_prob,215123
30,simple_cgp_prob,104967
30,simple_cgp_prob,85441
30,simple_cgp_prob,314027
30,simple_cgp_prob,477758
30,simple_cgp_prob,123284
30,simple_cgp_prob,145713
30,simple_cgp_prob,303515
30,simple_cgp_prob,499056
30,simple_cgp_prob,173518
30,simple_cgp_prob,381399
30,simple_cgp_prob,168343
30,simple_cgp_prob,221032
30,simple_cgp_prob,192153
30,simple_cgp_prob,127717
30,simple_cgp_prob,84004
30,simple_cgp_prob,161363
30,simple_cgp_prob,154846
30,simple_cgp_prob,303688
30,simple_cgp_prob,132650
30,simple_cgp_prob,295499
30,simple_cgp_prob,239338
30,simple_cgp_prob,299792
30,simple_cgp_prob,79419
30,simple_cgp_prob,145411
30,simple_cgp_prob,311609
30,simple_cgp_prob,141997
30,simple_cgp_prob,256659
30,simple_cgp_prob,338753
30,simple_cgp_prob,274114
30,simple_cgp_prob,141032
30,simple_cgp_prob,284423
30,simple_cgp_prob,143556
30,simple_cgp_prob,68443
30,simple_cgp_prob,94312
30,simple_cgp_prob,169532
30,simple_cgp_prob,85117
30,simple_cgp_prob,200664
30,simple_cgp_prob,267804
30,simple_cgp_prob,208267
30,simple_cgp_prob,77689
30,simple_cgp_prob,145144
30,simple_cgp_prob,288478
30,simple_cgp_prob,81481
30,simple_cgp_prob,115524
30,simple_cgp_prob,267385
30,simple_cgp_prob,91779
30,simple_cgp_prob,177854
30,simple_cgp_prob,145623
30,simple_cgp_prob,131134
30,simple_cgp_prob,44497
30,simple_cgp_prob,116005
30,simple_cgp_prob,97954
30,simple_cgp_prob,167901
30,simple_cgp_prob,63988
30,simple_cgp_prob,176792
30,simple_cgp_prob,141631
30,simple_cgp_prob,396540
30,simple_cgp_prob,90831
30,simple_cgp_prob,83789
30,simple_cgp_prob,243279
30,simple_cgp_prob,575885
30,simple_cgp_prob,115897
30,simple_cgp_prob,164470
30,simple_cgp_prob,147739
30,simple_cgp_prob,204280
30,simple_cgp_prob,101518
30,simple_cgp_prob,74997
30,simple_cgp_prob,79034
30,simple_cgp_prob,133698
30,simple_cgp_prob,87606
30,simple_cgp_prob,209278
30,simple_cgp_prob,416947
30,simple_cgp_prob,108462
30,simple_cgp_prob,155772
30,simple_cgp_prob,328528
30,simple_cgp_prob,261107
30,simple_cgp_prob,190451
30,simple_cgp_prob,237137
30,simple_cgp_prob,174191
30,simple_cgp_prob,98983
3,simple_cgp_prob,74
3,simple_cgp_prob,8
3,simple_cgp_prob,77
3,simple_cgp_prob,79
3,simple_cgp_prob,58
3,simple_cgp_prob,116
3,simple_cgp_prob,21
3,simple_cgp_prob,341
3,simple_cgp_prob,79
3,simple_cgp_prob,113
3,simple_cgp_prob,75
3,simple_cgp_prob,120
3,simple_cgp_prob,35
3,simple_cgp_prob,0
3,simple_cgp_prob,36
3,simple_cgp_prob,39
3,simple_cgp_prob,40
3,simple_cgp_prob,141
3,simple_cgp_prob,35
3,simple_cgp_prob,25
3,simple_cgp_prob,84
3,simple_cgp_prob,33
3,simple_cgp_prob,19
3,simple_cgp_prob,55
3,simple_cgp_prob,12
3,simple_cgp_prob,14
3,simple_cgp_prob,78
3,simple_cgp_prob,38
3,simple_cgp_prob,26
3,simple_cgp_prob,48
3,simple_cgp_prob,90
3,simple_cgp_prob,35
3,simple_cgp_prob,37
3,simple_cgp_prob,9
3,simple_cgp_prob,136
3,simple_cgp_prob,86
3,simple_cgp_prob,15
3,simple_cgp_prob,17
3,simple_cgp_prob,90
3,simple_cgp_prob,30
3,simple_cgp_prob,109
3,simple_cgp_prob,77
3,simple_cgp_prob,73
3,simple_cgp_prob,35
3,simple_cgp_prob,48
3,simple_cgp_prob,14
3,simple_cgp_prob,79
3,simple_cgp_prob,23
3,simple_cgp_prob,30
3,simple_cgp_prob,129
3,simple_cgp_prob,55
3,simple_cgp_prob,143
3,simple_cgp_prob,37
3,simple_cgp_prob,28
3,simple_cgp_prob,75
3,simple_cgp_prob,16
3,simple_cgp_prob,67
3,simple_cgp_prob,116
3,simple_cgp_prob,94
3,simple_cgp_prob,37
3,simple_cgp_prob,17
3,simple_cgp_prob,43
3,simple_cgp_prob,21
3,simple_cgp_prob,44
3,simple_cgp_prob,86
3,simple_cgp_prob,55
3,simple_cgp_prob,145
3,simple_cgp_prob,100
3,simple_cgp_prob,26
3,simple_cgp_prob,18
3,simple_cgp_prob,88
3,simple_cgp_prob,90
3,simple_cgp_prob,73
3,simple_cgp_prob,23
3,simple_cgp_prob,142
3,simple_cgp_prob,83
3,simple_cgp_prob,25
3,simple_cgp_prob,84
3,simple_cgp_prob,174
3,simple_cgp_prob,163
3,simple_cgp_prob,6
3,simple_cgp_prob,110
3,simple_cgp_prob,57
3,simple_cgp_prob,146
3,simple_cgp_prob,80
3,simple_cgp_prob,13
3,simple_cgp_prob,212
3,simple_cgp_prob,192
3,simple_cgp_prob,45
3,simple_cgp_prob,78
3,simple_cgp_prob,20
3,simple_cgp_prob,77
3,simple_cgp_prob,43
3,simple_cgp_prob,116
3,simple_cgp_prob,29
3,simple_cgp_prob,50
3,simple_cgp_prob,55
3,simple_cgp_prob,30
3,simple_cgp_prob,85
3,simple_cgp_prob,0
4,simple_cgp_prob,723
4,simple_cgp_prob,89
4,simple_cgp_prob,222
4,simple_cgp_prob,350
4,simple_cgp_prob,41
4,simple_cgp_prob,91
4,simple_cgp_prob,208
4,simple_cgp_prob,164
4,simple_cgp_prob,105
4,simple_cgp_prob,78
4,simple_cgp_prob,88
4,simple_cgp_prob,159
4,simple_cgp_prob,424
4,simple_cgp_prob,262
4,simple_cgp_prob,47
4,simple_cgp_prob,42
4,simple_cgp_prob,69
4,simple_cgp_prob,98
4,simple_cgp_prob,93
4,simple_cgp_prob,153
4,simple_cgp_prob,280
4,simple_cgp_prob,606
4,simple_cgp_prob,49
4,simple_cgp_prob,291
4,simple_cgp_prob,173
4,simple_cgp_prob,81
4,simple_cgp_prob,144
4,simple_cgp_prob,72
4,simple_cgp_prob,105
4,simple_cgp_prob,307
4,simple_cgp_prob,532
4,simple_cgp_prob,282
4,simple_cgp_prob,303
4,simple_cgp_prob,176
4,simple_cgp_prob,97
4,simple_cgp_prob,166
4,simple_cgp_prob,108
4,simple_cgp_prob,165
4,simple_cgp_prob,209
4,simple_cgp_prob,234
4,simple_cgp_prob,450
4,simple_cgp_prob,145
4,simple_cgp_prob,119
4,simple_cgp_prob,62
4,simple_cgp_prob,60
4,simple_cgp_prob,46
4,simple_cgp_prob,282
4,simple_cgp_prob,792
4,simple_cgp_prob,192
4,simple_cgp_prob,103
4,simple_cgp_prob,57
4,simple_cgp_prob,168
4,simple_cgp_prob,234
4,simple_cgp_prob,88
4,simple_cgp_prob,48
4,simple_cgp_prob,71
4,simple_cgp_prob,215
4,simple_cgp_prob,57
4,simple_cgp_prob,110
4,simple_cgp_prob,153
4,simple_cgp_prob,99
4,simple_cgp_prob,94
4,simple_cgp_prob,67
4,simple_cgp_prob,106
4,simple_cgp_prob,48
4,simple_cgp_prob,43
4,simple_cgp_prob,48
4,simple_cgp_prob,423
4,simple_cgp_prob,206
4,simple_cgp_prob,283
4,simple_cgp_prob,146
4,simple_cgp_prob,311
4,simple_cgp_prob,127
4,simple_cgp_prob,97
4,simple_cgp_prob,113
4,simple_cgp_prob,109
4,simple_cgp_prob,234
4,simple_cgp_prob,86
4,simple_cgp_prob,180
4,simple_cgp_prob,256
4,simple_cgp_prob,116
4,simple_cgp_prob,400
4,simple_cgp_prob,202
4,simple_cgp_prob,258
4,simple_cgp_prob,226
4,simple_cgp_prob,489
4,simple_cgp_prob,705
4,simple_cgp_prob,100
4,simple_cgp_prob,458
4,simple_cgp_prob,153
4,simple_cgp_prob,316
4,simple_cgp_prob,172
4,simple_cgp_prob,164
4,simple_cgp_prob,291
4,simple_cgp_prob,259
4,simple_cgp_prob,114
4,simple_cgp_prob,169
4,simple_cgp_prob,486
4,simple_cgp_prob,159
4,simple_cgp_prob,375
5,simple_cgp_prob,311
5,simple_cgp_prob,672
5,simple_cgp_prob,380
5,simple_cgp_prob,463
5,simple_cgp_prob,181
5,simple_cgp_prob,249
5,simple_cgp_prob,278
5,simple_cgp_prob,601
5,simple_cgp_prob,469
5,simple_cgp_prob,274
5,simple_cgp_prob,65
5,simple_cgp_prob,362
5,simple_cgp_prob,404
5,simple_cgp_prob,508
5,simple_cgp_prob,1836
5,simple_cgp_prob,740
5,simple_cgp_prob,1227
5,simple_cgp_prob,865
5,simple_cgp_prob,574
5,simple_cgp_prob,323
5,simple_cgp_prob,86
5,simple_cgp_prob,149
5,simple_cgp_prob,707
5,simple_cgp_prob,2015
5,simple_cgp_prob,613
5,simple_cgp_prob,473
5,simple_cgp_prob,272
5,simple_cgp_prob,628
5,simple_cgp_prob,2029
5,simple_cgp_prob,260
5,simple_cgp_prob,1529
5,simple_cgp_prob,958
5,simple_cgp_prob,517
5,simple_cgp_prob,72
5,simple_cgp_prob,184
5,simple_cgp_prob,383
5,simple_cgp_prob,525
5,simple_cgp_prob,78
5,simple_cgp_prob,961
5,simple_cgp_prob,475
5,simple_cgp_prob,166
5,simple_cgp_prob,485
5,simple_cgp_prob,184
5,simple_cgp_prob,141
5,simple_cgp_prob,225
5,simple_cgp_prob,432
5,simple_cgp_prob,177
5,simple_cgp_prob,205
5,simple_cgp_prob,599
5,simple_cgp_prob,233
5,simple_cgp_prob,78
5,simple_cgp_prob,537
5,simple_cgp_prob,214
5,simple_cgp_prob,217
5,simple_cgp_prob,507
5,simple_cgp_prob,17
5,simple_cgp_prob,273
5,simple_cgp_prob,91
5,simple_cgp_prob,1452
5,simple_cgp_prob,406
5,simple_cgp_prob,661
5,simple_cgp_prob,517
5,simple_cgp_prob,391
5,simple_cgp_prob,789
5,simple_cgp_prob,211
5,simple_cgp_prob,120
5,simple_cgp_prob,356
5,simple_cgp_prob,195
5,simple_cgp_prob,534
5,simple_cgp_prob,900
5,simple_cgp_prob,549
5,simple_cgp_prob,131
5,simple_cgp_prob,468
5,simple_cgp_prob,86
5,simple_cgp_prob,355
5,simple_cgp_prob,202
5,simple_cgp_prob,369
5,simple_cgp_prob,216
5,simple_cgp_prob,434
5,simple_cgp_prob,1129
5,simple_cgp_prob,218
5,simple_cgp_prob,166
5,simple_cgp_prob,157
5,simple_cgp_prob,121
5,simple_cgp_prob,212
5,simple_cgp_prob,745
5,simple_cgp_prob,613
5,simple_cgp_prob,157
5,simple_cgp_prob,763
5,simple_cgp_prob,863
5,simple_cgp_prob,1031
5,simple_cgp_prob,627
5,simple_cgp_prob,640
5,simple_cgp_prob,1357
5,simple_cgp_prob,44
5,simple_cgp_prob,193
5,simple_cgp_prob,352
5,simple_cgp_prob,999
5,simple_cgp_prob,230
5,simple_cgp_prob,142
6,simple_cgp_prob,1355
6,simple_cgp_prob,540
6,simple_cgp_prob,545
6,simple_cgp_prob,217
6,simple_cgp_prob,908
6,simple_cgp_prob,260
6,simple_cgp_prob,291
6,simple_cgp_prob,1095
6,simple_cgp_prob,1943
6,simple_cgp_prob,420
6,simple_cgp_prob,1360
6,simple_cgp_prob,889
6,simple_cgp_prob,382
6,simple_cgp_prob,296
6,simple_cgp_prob,1363
6,simple_cgp_prob,273
6,simple_cgp_prob,1272
6,simple_cgp_prob,419
6,simple_cgp_prob,2452
6,simple_cgp_prob,148
6,simple_cgp_prob,1426
6,simple_cgp_prob,1073
6,simple_cgp_prob,828
6,simple_cgp_prob,302
6,simple_cgp_prob,979
6,simple_cgp_prob,191
6,simple_cgp_prob,2064
6,simple_cgp_prob,1221
6,simple_cgp_prob,982
6,simple_cgp_prob,390
6,simple_cgp_prob,346
6,simple_cgp_prob,426
6,simple_cgp_prob,355
6,simple_cgp_prob,322
6,simple_cgp_prob,757
6,simple_cgp_prob,694
6,simple_cgp_prob,1116
6,simple_cgp_prob,306
6,simple_cgp_prob,391
6,simple_cgp_prob,830
6,simple_cgp_prob,156
6,simple_cgp_prob,633
6,simple_cgp_prob,1985
6,simple_cgp_prob,419
6,simple_cgp_prob,414
6,simple_cgp_prob,268
6,simple_cgp_prob,1012
6,simple_cgp_prob,453
6,simple_cgp_prob,364
6,simple_cgp_prob,383
6,simple_cgp_prob,756
6,simple_cgp_prob,668
6,simple_cgp_prob,564
6,simple_cgp_prob,760
6,simple_cgp_prob,673
6,simple_cgp_prob,339
6,simple_cgp_prob,140
6,simple_cgp_prob,366
6,simple_cgp_prob,355
6,simple_cgp_prob,1417
6,simple_cgp_prob,654
6,simple_cgp_prob,708
6,simple_cgp_prob,370
6,simple_cgp_prob,493
6,simple_cgp_prob,669
6,simple_cgp_prob,537
6,simple_cgp_prob,73
6,simple_cgp_prob,3376
6,simple_cgp_prob,170
6,simple_cgp_prob,541
6,simple_cgp_prob,962
6,simple_cgp_prob,1361
6,simple_cgp_prob,262
6,simple_cgp_prob,672
6,simple_cgp_prob,225
6,simple_cgp_prob,356
6,simple_cgp_prob,650
6,simple_cgp_prob,183
6,simple_cgp_prob,856
6,simple_cgp_prob,150
6,simple_cgp_prob,238
6,simple_cgp_prob,1244
6,simple_cgp_prob,993
6,simple_cgp_prob,1166
6,simple_cgp_prob,340
6,simple_cgp_prob,544
6,simple_cgp_prob,617
6,simple_cgp_prob,1078
6,simple_cgp_prob,237
6,simple_cgp_prob,750
6,simple_cgp_prob,1719
6,simple_cgp_prob,295
6,simple_cgp_prob,392
6,simple_cgp_prob,1007
6,simple_cgp_prob,745
6,simple_cgp_prob,474
6,simple_cgp_prob,342
6,simple_cgp_prob,1969
6,simple_cgp_prob,1021
6,simple_cgp_prob,409
7,simple_cgp_prob,741
7,simple_cgp_prob,334
7,simple_cgp_prob,284
7,simple_cgp_prob,477
7,simple_cgp_prob,511
7,simple_cgp_prob,466
7,simple_cgp_prob,3712
7,simple_cgp_prob,925
7,simple_cgp_prob,1722
7,simple_cgp_prob,2548
7,simple_cgp_prob,577
7,simple_cgp_prob,644
7,simple_cgp_prob,1194
7,simple_cgp_prob,3448
7,simple_cgp_prob,1342
7,simple_cgp_prob,704
7,simple_cgp_prob,985
7,simple_cgp_prob,512
7,simple_cgp_prob,634
7,simple_cgp_prob,1231
7,simple_cgp_prob,1148
7,simple_cgp_prob,2439
7,simple_cgp_prob,3415
7,simple_cgp_prob,663
7,simple_cgp_prob,661
7,simple_cgp_prob,295
7,simple_cgp_prob,2676
7,simple_cgp_prob,3592
7,simple_cgp_prob,1169
7,simple_cgp_prob,1137
7,simple_cgp_prob,755
7,simple_cgp_prob,856
7,simple_cgp_prob,2077
7,simple_cgp_prob,664
7,simple_cgp_prob,935
7,simple_cgp_prob,1027
7,simple_cgp_prob,1883
7,simple_cgp_prob,703
7,simple_cgp_prob,763
7,simple_cgp_prob,2474
7,simple_cgp_prob,2036
7,simple_cgp_prob,646
7,simple_cgp_prob,1062
7,simple_cgp_prob,415
7,simple_cgp_prob,644
7,simple_cgp_prob,3414
7,simple_cgp_prob,815
7,simple_cgp_prob,387
7,simple_cgp_prob,598
7,simple_cgp_prob,2770
7,simple_cgp_prob,987
7,simple_cgp_prob,244
7,simple_cgp_prob,2416
7,simple_cgp_prob,804
7,simple_cgp_prob,489
7,simple_cgp_prob,823
7,simple_cgp_prob,426
7,simple_cgp_prob,204
7,simple_cgp_prob,1371
7,simple_cgp_prob,1251
7,simple_cgp_prob,1473
7,simple_cgp_prob,513
7,simple_cgp_prob,393
7,simple_cgp_prob,1915
7,simple_cgp_prob,1524
7,simple_cgp_prob,1232
7,simple_cgp_prob,417
7,simple_cgp_prob,970
7,simple_cgp_prob,1326
7,simple_cgp_prob,359
7,simple_cgp_prob,377
7,simple_cgp_prob,698
7,simple_cgp_prob,292
7,simple_cgp_prob,2018
7,simple_cgp_prob,2399
7,simple_cgp_prob,508
7,simple_cgp_prob,1176
7,simple_cgp_prob,491
7,simple_cgp_prob,825
7,simple_cgp_prob,463
7,simple_cgp_prob,1356
7,simple_cgp_prob,1429
7,simple_cgp_prob,1336
7,simple_cgp_prob,963
7,simple_cgp_prob,926
7,simple_cgp_prob,2577
7,simple_cgp_prob,868
7,simple_cgp_prob,579
7,simple_cgp_prob,1018
7,simple_cgp_prob,666
7,simple_cgp_prob,663
7,simple_cgp_prob,1022
7,simple_cgp_prob,2284
7,simple_cgp_prob,2245
7,simple_cgp_prob,863
7,simple_cgp_prob,1949
7,simple_cgp_prob,3334
7,simple_cgp_prob,1453
7,simple_cgp_prob,609
7,simple_cgp_prob,2635
8,simple_cgp_prob,2234
8,simple_cgp_prob,3745
8,simple_cgp_prob,703
8,simple_cgp_prob,687
8,simple_cgp_prob,1682
8,simple_cgp_prob,843
8,simple_cgp_prob,3384
8,simple_cgp_prob,2490
8,simple_cgp_prob,355
8,simple_cgp_prob,1714
8,simple_cgp_prob,1789
8,simple_cgp_prob,2258
8,simple_cgp_prob,674
8,simple_cgp_prob,587
8,simple_cgp_prob,572
8,simple_cgp_prob,317
8,simple_cgp_prob,2798
8,simple_cgp_prob,3973
8,simple_cgp_prob,475
8,simple_cgp_prob,1465
8,simple_cgp_prob,568
8,simple_cgp_prob,1087
8,simple_cgp_prob,333
8,simple_cgp_prob,934
8,simple_cgp_prob,2106
8,simple_cgp_prob,1554
8,simple_cgp_prob,603
8,simple_cgp_prob,5362
8,simple_cgp_prob,4929
8,simple_cgp_prob,523
8,simple_cgp_prob,1359
8,simple_cgp_prob,844
8,simple_cgp_prob,720
8,simple_cgp_prob,362
8,simple_cgp_prob,463
8,simple_cgp_prob,1055
8,simple_cgp_prob,2787
8,simple_cgp_prob,1076
8,simple_cgp_prob,1488
8,simple_cgp_prob,7773
8,simple_cgp_prob,707
8,simple_cgp_prob,1732
8,simple_cgp_prob,2112
8,simple_cgp_prob,2709
8,simple_cgp_prob,2813
8,simple_cgp_prob,1443
8,simple_cgp_prob,2628
8,simple_cgp_prob,273
8,simple_cgp_prob,813
8,simple_cgp_prob,1972
8,simple_cgp_prob,1868
8,simple_cgp_prob,752
8,simple_cgp_prob,613
8,simple_cgp_prob,4513
8,simple_cgp_prob,6157
8,simple_cgp_prob,2963
8,simple_cgp_prob,596
8,simple_cgp_prob,1384
8,simple_cgp_prob,681
8,simple_cgp_prob,4007
8,simple_cgp_prob,2669
8,simple_cgp_prob,854
8,simple_cgp_prob,2584
8,simple_cgp_prob,1855
8,simple_cgp_prob,3652
8,simple_cgp_prob,2527
8,simple_cgp_prob,3034
8,simple_cgp_prob,1210
8,simple_cgp_prob,2658
8,simple_cgp_prob,1571
8,simple_cgp_prob,6331
8,simple_cgp_prob,849
8,simple_cgp_prob,1740
8,simple_cgp_prob,2358
8,simple_cgp_prob,1526
8,simple_cgp_prob,864
8,simple_cgp_prob,636
8,simple_cgp_prob,339
8,simple_cgp_prob,1658
8,simple_cgp_prob,1433
8,simple_cgp_prob,2138
8,simple_cgp_prob,2945
8,simple_cgp_prob,668
8,simple_cgp_prob,613
8,simple_cgp_prob,1041
8,simple_cgp_prob,5136
8,simple_cgp_prob,1834
8,simple_cgp_prob,3421
8,simple_cgp_prob,831
8,simple_cgp_prob,857
8,simple_cgp_prob,2779
8,simple_cgp_prob,4816
8,simple_cgp_prob,5362
8,simple_cgp_prob,542
8,simple_cgp_prob,1648
8,simple_cgp_prob,2215
8,simple_cgp_prob,2358
8,simple_cgp_prob,2636
8,simple_cgp_prob,1633
8,simple_cgp_prob,3794
9,simple_cgp_prob,5959
9,simple_cgp_prob,1749
9,simple_cgp_prob,1814
9,simple_cgp_prob,2222
9,simple_cgp_prob,2770
9,simple_cgp_prob,1611
9,simple_cgp_prob,4081
9,simple_cgp_prob,941
9,simple_cgp_prob,2146
9,simple_cgp_prob,6854
9,simple_cgp_prob,1908
9,simple_cgp_prob,5369
9,simple_cgp_prob,2377
9,simple_cgp_prob,5238
9,simple_cgp_prob,2528
9,simple_cgp_prob,2768
9,simple_cgp_prob,1623
9,simple_cgp_prob,2556
9,simple_cgp_prob,4447
9,simple_cgp_prob,1835
9,simple_cgp_prob,4231
9,simple_cgp_prob,3983
9,simple_cgp_prob,1769
9,simple_cgp_prob,2269
9,simple_cgp_prob,3458
9,simple_cgp_prob,1695
9,simple_cgp_prob,1166
9,simple_cgp_prob,2496
9,simple_cgp_prob,2369
9,simple_cgp_prob,543
9,simple_cgp_prob,727
9,simple_cgp_prob,597
9,simple_cgp_prob,1911
9,simple_cgp_prob,2615
9,simple_cgp_prob,1910
9,simple_cgp_prob,2773
9,simple_cgp_prob,2032
9,simple_cgp_prob,645
9,simple_cgp_prob,1428
9,simple_cgp_prob,1202
9,simple_cgp_prob,4178
9,simple_cgp_prob,2962
9,simple_cgp_prob,1871
9,simple_cgp_prob,3929
9,simple_cgp_prob,1616
9,simple_cgp_prob,4739
9,simple_cgp_prob,4637
9,simple_cgp_prob,3082
9,simple_cgp_prob,2537
9,simple_cgp_prob,1764
9,simple_cgp_prob,1330
9,simple_cgp_prob,4322
9,simple_cgp_prob,7794
9,simple_cgp_prob,1329
9,simple_cgp_prob,611
9,simple_cgp_prob,2267
9,simple_cgp_prob,1080
9,simple_cgp_prob,1420
9,simple_cgp_prob,3387
9,simple_cgp_prob,904
9,simple_cgp_prob,2927
9,simple_cgp_prob,2650
9,simple_cgp_prob,1349
9,simple_cgp_prob,1165
9,simple_cgp_prob,3780
9,simple_cgp_prob,4720
9,simple_cgp_prob,2832
9,simple_cgp_prob,2308
9,simple_cgp_prob,1739
9,simple_cgp_prob,4284
9,simple_cgp_prob,3711
9,simple_cgp_prob,5590
9,simple_cgp_prob,4225
9,simple_cgp_prob,6089
9,simple_cgp_prob,2362
9,simple_cgp_prob,2560
9,simple_cgp_prob,6501
9,simple_cgp_prob,2918
9,simple_cgp_prob,3970
9,simple_cgp_prob,5057
9,simple_cgp_prob,1791
9,simple_cgp_prob,4191
9,simple_cgp_prob,4405
9,simple_cgp_prob,1232
9,simple_cgp_prob,1416
9,simple_cgp_prob,4092
9,simple_cgp_prob,754
9,simple_cgp_prob,4121
9,simple_cgp_prob,704
9,simple_cgp_prob,5975
9,simple_cgp_prob,4690
9,simple_cgp_prob,2076
9,simple_cgp_prob,1300
9,simple_cgp_prob,1288
9,simple_cgp_prob,2341
9,simple_cgp_prob,1333
9,simple_cgp_prob,5948
9,simple_cgp_prob,3187
9,simple_cgp_prob,2178
9,simple_cgp_prob,2027

==> data/max_plus_mul_tgp_cgp_1_10.csv <==
d,model,num_iters

1,simple_tgp_multi,3

1,simple_tgp_multi,1

1,simple_tgp_multi,2

1,simple_tgp_multi,10

1,simple_tgp_multi,0

1,simple_tgp_multi,6

1,simple_tgp_multi,7

1,simple_tgp_multi,3

1,simple_tgp_multi,5

1,simple_tgp_multi,0

1,simple_tgp_multi,4

1,simple_tgp_multi,4

1,simple_tgp_multi,3

1,simple_tgp_multi,10

1,simple_tgp_multi,0

1,simple_tgp_multi,1

1,simple_tgp_multi,16

1,simple_tgp_multi,0

1,simple_tgp_multi,1

1,simple_tgp_multi,3

1,simple_tgp_multi,7

1,simple_tgp_multi,1

1,simple_tgp_multi,0

1,simple_tgp_multi,5

1,simple_tgp_multi,0

1,simple_tgp_multi,0

1,simple_tgp_multi,12

1,simple_tgp_multi,1

1,simple_tgp_multi,5

1,simple_tgp_multi,15

2,simple_tgp_multi,16

2,simple_tgp_multi,6

2,simple_tgp_multi,7

2,simple_tgp_multi,7

2,simple_tgp_multi,2

2,simple_tgp_multi,14

2,simple_tgp_multi,10

2,simple_tgp_multi,6

2,simple_tgp_multi,8

2,simple_tgp_multi,10

2,simple_tgp_multi,10

2,simple_tgp_multi,10

2,simple_tgp_multi,9

2,simple_tgp_multi,7

2,simple_tgp_multi,3

2,simple_tgp_multi,11

2,simple_tgp_multi,5

2,simple_tgp_multi,7

2,simple_tgp_multi,14

2,simple_tgp_multi,2

2,simple_tgp_multi,11

2,simple_tgp_multi,24

2,simple_tgp_multi,7

2,simple_tgp_multi,11

2,simple_tgp_multi,6

2,simple_tgp_multi,13

2,simple_tgp_multi,15

2,simple_tgp_multi,5

2,simple_tgp_multi,10

2,simple_tgp_multi,5

3,simple_tgp_multi,30

3,simple_tgp_multi,28

3,simple_tgp_multi,55

3,simple_tgp_multi,43

3,simple_tgp_multi,70

3,simple_tgp_multi,28

3,simple_tgp_multi,24

3,simple_tgp_multi,27

3,simple_tgp_multi,51

3,simple_tgp_multi,46

3,simple_tgp_multi,23

3,simple_tgp_multi,43

3,simple_tgp_multi,28

3,simple_tgp_multi,42

3,simple_tgp_multi,29

3,simple_tgp_multi,23

3,simple_tgp_multi,13

3,simple_tgp_multi,28

3,simple_tgp_multi,18

3,simple_tgp_multi,41

3,simple_tgp_multi,21

3,simple_tgp_multi,40

3,simple_tgp_multi,28

3,simple_tgp_multi,53

3,simple_tgp_multi,15

3,simple_tgp_multi,27

3,simple_tgp_multi,15

3,simple_tgp_multi,30

3,simple_tgp_multi,35

3,simple_tgp_multi,26

4,simple_tgp_multi,62

4,simple_tgp_multi,142

4,simple_tgp_multi,81

4,simple_tgp_multi,90

4,simple_tgp_multi,119

4,simple_tgp_multi,58

4,simple_tgp_multi,78

4,simple_tgp_multi,84

4,simple_tgp_multi,107

4,simple_tgp_multi,57

4,simple_tgp_multi,151

4,simple_tgp_multi,150

4,simple_tgp_multi,206

4,simple_tgp_multi,183

4,simple_tgp_multi,67

4,simple_tgp_multi,79

4,simple_tgp_multi,82

4,simple_tgp_multi,83

4,simple_tgp_multi,89

4,simple_tgp_multi,90

4,simple_tgp_multi,101

4,simple_tgp_multi,119

4,simple_tgp_multi,107

4,simple_tgp_multi,95

4,simple_tgp_multi,72

4,simple_tgp_multi,81

4,simple_tgp_multi,50

4,simple_tgp_multi,96

4,simple_tgp_multi,110

4,simple_tgp_multi,75

5,simple_tgp_multi,227

5,simple_tgp_multi,266

5,simple_tgp_multi,225

5,simple_tgp_multi,185

5,simple_tgp_multi,183

5,simple_tgp_multi,423

5,simple_tgp_multi,189

5,simple_tgp_multi,164

5,simple_tgp_multi,168

5,simple_tgp_multi,287

5,simple_tgp_multi,284

5,simple_tgp_multi,224

5,simple_tgp_multi,129

5,simple_tgp_multi,248

5,simple_tgp_multi,264

5,simple_tgp_multi,182

5,simple_tgp_multi,236

5,simple_tgp_multi,234

5,simple_tgp_multi,213

5,simple_tgp_multi,186

5,simple_tgp_multi,159

5,simple_tgp_multi,228

5,simple_tgp_multi,559

5,simple_tgp_multi,263

5,simple_tgp_multi,172

5,simple_tgp_multi,208

5,simple_tgp_multi,206

5,simple_tgp_multi,219

5,simple_tgp_multi,280

5,simple_tgp_multi,247

6,simple_tgp_multi,631

6,simple_tgp_multi,747

6,simple_tgp_multi,635

6,simple_tgp_multi,657

6,simple_tgp_multi,703

6,simple_tgp_multi,533

6,simple_tgp_multi,477

6,simple_tgp_multi,415

6,simple_tgp_multi,401

6,simple_tgp_multi,445

6,simple_tgp_multi,593

6,simple_tgp_multi,1767

6,simple_tgp_multi,642

6,simple_tgp_multi,476

6,simple_tgp_multi,447

6,simple_tgp_multi,659

6,simple_tgp_multi,331

6,simple_tgp_multi,673

6,simple_tgp_multi,639

6,simple_tgp_multi,815

6,simple_tgp_multi,516

6,simple_tgp_multi,692

6,simple_tgp_multi,620

6,simple_tgp_multi,477

6,simple_tgp_multi,443

6,simple_tgp_multi,532

6,simple_tgp_multi,647

6,simple_tgp_multi,510

6,simple_tgp_multi,1109

6,simple_tgp_multi,450

7,simple_tgp_multi,1496

7,simple_tgp_multi,1001

7,simple_tgp_multi,1497

7,simple_tgp_multi,1608

7,simple_tgp_multi,1284

7,simple_tgp_multi,1704

7,simple_tgp_multi,1384

7,simple_tgp_multi,1359

7,simple_tgp_multi,2482

7,simple_tgp_multi,2520

7,simple_tgp_multi,1499

7,simple_tgp_multi,1611

7,simple_tgp_multi,1211

7,simple_tgp_multi,2182

7,simple_tgp_multi,2819

7,simple_tgp_multi,1488

7,simple_tgp_multi,2163

7,simple_tgp_multi,1566

7,simple_tgp_multi,863

7,simple_tgp_multi,1652

7,simple_tgp_multi,1428

7,simple_tgp_multi,1461

7,simple_tgp_multi,1710

7,simple_tgp_multi,2161

7,simple_tgp_multi,1394

7,simple_tgp_multi,2357

7,simple_tgp_multi,1951

7,simple_tgp_multi,1215

7,simple_tgp_multi,3651

7,simple_tgp_multi,1761

8,simple_tgp_multi,4748

8,simple_tgp_multi,5313

8,simple_tgp_multi,6195

8,simple_tgp_multi,3770

8,simple_tgp_multi,6508

8,simple_tgp_multi,5213

8,simple_tgp_multi,7217

8,simple_tgp_multi,7885

8,simple_tgp_multi,4073

8,simple_tgp_multi,4702

8,simple_tgp_multi,2996

8,simple_tgp_multi,10221

8,simple_tgp_multi,3675

8,simple_tgp_multi,7929

8,simple_tgp_multi,5616

8,simple_tgp_multi,3667

8,simple_tgp_multi,4260

8,simple_tgp_multi,4695

8,simple_tgp_multi,6443

8,simple_tgp_multi,6696

8,simple_tgp_multi,3697

8,simple_tgp_multi,4473

8,simple_tgp_multi,10476

8,simple_tgp_multi,5563

8,simple_tgp_multi,6095

8,simple_tgp_multi,6515

8,simple_tgp_multi,4571

8,simple_tgp_multi,7036

8,simple_tgp_multi,8127

8,simple_tgp_multi,4176

9,simple_tgp_multi,31721

9,simple_tgp_multi,50338

9,simple_tgp_multi,20114

9,simple_tgp_multi,15066

9,simple_tgp_multi,19032

9,simple_tgp_multi,29493

9,simple_tgp_multi,38286

9,simple_tgp_multi,32133

9,simple_tgp_multi,13665

9,simple_tgp_multi,30644

9,simple_tgp_multi,21875

9,simple_tgp_multi,27579

9,simple_tgp_multi,24308

9,simple_tgp_multi,29812

9,simple_tgp_multi,17758

9,simple_tgp_multi,19464

9,simple_tgp_multi,14283

9,simple_tgp_multi,15205

9,simple_tgp_multi,21888

9,simple_tgp_multi,20690

9,simple_tgp_multi,17793

9,simple_tgp_multi,21369

9,simple_tgp_multi,34652

9,simple_tgp_multi,19876

9,simple_tgp_multi,18836

9,simple_tgp_multi,18239

9,simple_tgp_multi,21655

9,simple_tgp_multi,30268

9,simple_tgp_multi,10501

9,simple_tgp_multi,22835

10,simple_tgp_multi,92937

10,simple_tgp_multi,52573

10,simple_tgp_multi,61050

10,simple_tgp_multi,79112

10,simple_tgp_multi,94669

10,simple_tgp_multi,72669

10,simple_tgp_multi,69674

10,simple_tgp_multi,79196

10,simple_tgp_multi,99336

10,simple_tgp_multi,87348

10,simple_tgp_multi,146622

10,simple_tgp_multi,74387

10,simple_tgp_multi,67199

10,simple_tgp_multi,84625

10,simple_tgp_multi,83284

10,simple_tgp_multi,102593

10,simple_tgp_multi,50027

10,simple_tgp_multi,150647

10,simple_tgp_multi,47703

10,simple_tgp_multi,75374

10,simple_tgp_multi,108998

10,simple_tgp_multi,66081

10,simple_tgp_multi,85335

10,simple_tgp_multi,75297

10,simple_tgp_multi,110899

10,simple_tgp_multi,66720

10,simple_tgp_multi,72990

10,simple_tgp_multi,97433

10,simple_tgp_multi,72213

1,simple_tgp_single,12

1,simple_tgp_single,4

1,simple_tgp_single,6

1,simple_tgp_single,8

1,simple_tgp_single,6

1,simple_tgp_single,8

1,simple_tgp_single,40

1,simple_tgp_single,6

1,simple_tgp_single,4

1,simple_tgp_single,12

1,simple_tgp_single,10

1,simple_tgp_single,14

1,simple_tgp_single,8

1,simple_tgp_single,8

1,simple_tgp_single,8

1,simple_tgp_single,10

1,simple_tgp_single,10

1,simple_tgp_single,26

1,simple_tgp_single,4

1,simple_tgp_single,4

1,simple_tgp_single,8

1,simple_tgp_single,10

1,simple_tgp_single,4

1,simple_tgp_single,8

1,simple_tgp_single,18

1,simple_tgp_single,8

1,simple_tgp_single,16

1,simple_tgp_single,4

1,simple_tgp_single,12

1,simple_tgp_single,10

2,simple_tgp_single,34

2,simple_tgp_single,24

2,simple_tgp_single,38

2,simple_tgp_single,16

2,simple_tgp_single,44

2,simple_tgp_single,26

2,simple_tgp_single,92

2,simple_tgp_single,8

2,simple_tgp_single,58

2,simple_tgp_single,20

2,simple_tgp_single,36

2,simple_tgp_single,80

2,simple_tgp_single,22

2,simple_tgp_single,42

2,simple_tgp_single,36

2,simple_tgp_single,26

2,simple_tgp_single,30

2,simple_tgp_single,52

2,simple_tgp_single,38

2,simple_tgp_single,24

2,simple_tgp_single,36

2,simple_tgp_single,30

2,simple_tgp_single,20

2,simple_tgp_single,48

2,simple_tgp_single,8

2,simple_tgp_single,16

2,simple_tgp_single,34

2,simple_tgp_single,22

2,simple_tgp_single,28

2,simple_tgp_single,20

3,simple_tgp_single,64

3,simple_tgp_single,118

3,simple_tgp_single,94

3,simple_tgp_single,106

3,simple_tgp_single,72

3,simple_tgp_single,80

3,simple_tgp_single,76

3,simple_tgp_single,60

3,simple_tgp_single,154

3,simple_tgp_single,56

3,simple_tgp_single,152

3,simple_tgp_single,102

3,simple_tgp_single,80

3,simple_tgp_single,56

3,simple_tgp_single,148

3,simple_tgp_single,112

3,simple_tgp_single,64

3,simple_tgp_single,84

3,simple_tgp_single,82

3,simple_tgp_single,104

3,simple_tgp_single,46

3,simple_tgp_single,82

3,simple_tgp_single,132

3,simple_tgp_single,104

3,simple_tgp_single,146

3,simple_tgp_single,202

3,simple_tgp_single,78

3,simple_tgp_single,86

3,simple_tgp_single,86

3,simple_tgp_single,92

4,simple_tgp_single,182

4,simple_tgp_single,246

4,simple_tgp_single,194

4,simple_tgp_single,130

4,simple_tgp_single,218

4,simple_tgp_single,226

4,simple_tgp_single,246

4,simple_tgp_single,342

4,simple_tgp_single,184

4,simple_tgp_single,266

4,simple_tgp_single,172

4,simple_tgp_single,568

4,simple_tgp_single,350

4,simple_tgp_single,190

4,simple_tgp_single,358

4,simple_tgp_single,222

4,simple_tgp_single,116

4,simple_tgp_single,250

4,simple_tgp_single,230

4,simple_tgp_single,336

4,simple_tgp_single,250

4,simple_tgp_single,198

4,simple_tgp_single,344

4,simple_tgp_single,294

4,simple_tgp_single,480

4,simple_tgp_single,384

4,simple_tgp_single,362

4,simple_tgp_single,240

4,simple_tgp_single,430

4,simple_tgp_single,204

5,simple_tgp_single,1378

5,simple_tgp_single,482

5,simple_tgp_single,982

5,simple_tgp_single,938

5,simple_tgp_single,720

5,simple_tgp_single,610

5,simple_tgp_single,728

5,simple_tgp_single,1306

5,simple_tgp_single,496

5,simple_tgp_single,850

5,simple_tgp_single,690

5,simple_tgp_single,582

5,simple_tgp_single,580

5,simple_tgp_single,482

5,simple_tgp_single,634

5,simple_tgp_single,914

5,simple_tgp_single,980

5,simple_tgp_single,694

5,simple_tgp_single,358

5,simple_tgp_single,860

5,simple_tgp_single,778

5,simple_tgp_single,654

5,simple_tgp_single,1796

5,simple_tgp_single,966

5,simple_tgp_single,886

5,simple_tgp_single,602

5,simple_tgp_single,608

5,simple_tgp_single,574

5,simple_tgp_single,458

5,simple_tgp_single,756

6,simple_tgp_single,1638

6,simple_tgp_single,3374

6,simple_tgp_single,1688

6,simple_tgp_single,1990

6,simple_tgp_single,3450

6,simple_tgp_single,2418

6,simple_tgp_single,1686

6,simple_tgp_single,1350

6,simple_tgp_single,2226

6,simple_tgp_single,1232

6,simple_tgp_single,2618

6,simple_tgp_single,3966

6,simple_tgp_single,2130

6,simple_tgp_single,4796

6,simple_tgp_single,2174

6,simple_tgp_single,2352

6,simple_tgp_single,3250

6,simple_tgp_single,2782

6,simple_tgp_single,2096

6,simple_tgp_single,2822

6,simple_tgp_single,1444

6,simple_tgp_single,1892

6,simple_tgp_single,4908

6,simple_tgp_single,2726

6,simple_tgp_single,1446

6,simple_tgp_single,4574

6,simple_tgp_single,3072

6,simple_tgp_single,2316

6,simple_tgp_single,2462

6,simple_tgp_single,2156

7,simple_tgp_single,10790

7,simple_tgp_single,4448

7,simple_tgp_single,5624

7,simple_tgp_single,16874

7,simple_tgp_single,4986

7,simple_tgp_single,8628

7,simple_tgp_single,7182

7,simple_tgp_single,6102

7,simple_tgp_single,5698

7,simple_tgp_single,15282

7,simple_tgp_single,9698

7,simple_tgp_single,7964

7,simple_tgp_single,8066

7,simple_tgp_single,7194

7,simple_tgp_single,6730

7,simple_tgp_single,7892

7,simple_tgp_single,5156

7,simple_tgp_single,20632

7,simple_tgp_single,7058

7,simple_tgp_single,14978

7,simple_tgp_single,25076

7,simple_tgp_single,11420

7,simple_tgp_single,14782

7,simple_tgp_single,9346

7,simple_tgp_single,6542

7,simple_tgp_single,12486

7,simple_tgp_single,8508

7,simple_tgp_single,3968

7,simple_tgp_single,35160

7,simple_tgp_single,18978

8,simple_tgp_single,38318

8,simple_tgp_single,28894

8,simple_tgp_single,27874

8,simple_tgp_single,35794

8,simple_tgp_single,22298

8,simple_tgp_single,40468

8,simple_tgp_single,30614

8,simple_tgp_single,36666

8,simple_tgp_single,40348

8,simple_tgp_single,82508

8,simple_tgp_single,35204

8,simple_tgp_single,127208

8,simple_tgp_single,25316

8,simple_tgp_single,23736

8,simple_tgp_single,26870

8,simple_tgp_single,40122

8,simple_tgp_single,48694

8,simple_tgp_single,22248

8,simple_tgp_single,24274

8,simple_tgp_single,68470

8,simple_tgp_single,26646

8,simple_tgp_single,43088

8,simple_tgp_single,40370

8,simple_tgp_single,47064

8,simple_tgp_single,71126

8,simple_tgp_single,32922

8,simple_tgp_single,33932

8,simple_tgp_single,37364

8,simple_tgp_single,40656

8,simple_tgp_single,21814

9,simple_tgp_single,74460

9,simple_tgp_single,73013

9,simple_tgp_single,147560

9,simple_tgp_single,83389

9,simple_tgp_single,86673

9,simple_tgp_single,40625

9,simple_tgp_single,41592

9,simple_tgp_single,147776

9,simple_tgp_single,72238

9,simple_tgp_single,122858

9,simple_tgp_single,62810

9,simple_tgp_single,72029

9,simple_tgp_single,56869

9,simple_tgp_single,141678

9,simple_tgp_single,126057

9,simple_tgp_single,45804

9,simple_tgp_single,106014

9,simple_tgp_single,74713

9,simple_tgp_single,56417

9,simple_tgp_single,80589

9,simple_tgp_single,44541

9,simple_tgp_single,128441

9,simple_tgp_single,94797

9,simple_tgp_single,60104

9,simple_tgp_single,141233

9,simple_tgp_single,114000

9,simple_tgp_single,88970

9,simple_tgp_single,49089

1,simple_cgp_sam,0

1,simple_cgp_sam,5

1,simple_cgp_sam,0

1,simple_cgp_sam,8

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,14

1,simple_cgp_sam,0

1,simple_cgp_sam,1

1,simple_cgp_sam,2

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,4

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,6

1,simple_cgp_sam,6

1,simple_cgp_sam,1

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,4

1,simple_cgp_sam,0

1,simple_cgp_sam,0

1,simple_cgp_sam,0

2,simple_cgp_sam,3

2,simple_cgp_sam,11

2,simple_cgp_sam,4

2,simple_cgp_sam,10

2,simple_cgp_sam,9

2,simple_cgp_sam,6

2,simple_cgp_sam,24

2,simple_cgp_sam,0

2,simple_cgp_sam,10

2,simple_cgp_sam,7

2,simple_cgp_sam,0

2,simple_cgp_sam,3

2,simple_cgp_sam,1

2,simple_cgp_sam,1

2,simple_cgp_sam,10

2,simple_cgp_sam,5

2,simple_cgp_sam,0

2,simple_cgp_sam,4

2,simple_cgp_sam,3

2,simple_cgp_sam,0

2,simple_cgp_sam,0

2,simple_cgp_sam,13

2,simple_cgp_sam,0

2,simple_cgp_sam,8

2,simple_cgp_sam,17

2,simple_cgp_sam,0

2,simple_cgp_sam,0

2,simple_cgp_sam,1

2,simple_cgp_sam,3

2,simple_cgp_sam,0

3,simple_cgp_sam,0

3,simple_cgp_sam,16

3,simple_cgp_sam,131

3,simple_cgp_sam,3

3,simple_cgp_sam,70

3,simple_cgp_sam,33

3,simple_cgp_sam,25

3,simple_cgp_sam,5

3,simple_cgp_sam,53

3,simple_cgp_sam,76

3,simple_cgp_sam,29

3,simple_cgp_sam,23

3,simple_cgp_sam,97

3,simple_cgp_sam,17

3,simple_cgp_sam,51

3,simple_cgp_sam,29

3,simple_cgp_sam,18

3,simple_cgp_sam,33

3,simple_cgp_sam,5

3,simple_cgp_sam,12

3,simple_cgp_sam,18

3,simple_cgp_sam,12

3,simple_cgp_sam,35

3,simple_cgp_sam,36

3,simple_cgp_sam,4

3,simple_cgp_sam,18

3,simple_cgp_sam,21

3,simple_cgp_sam,4

3,simple_cgp_sam,13

3,simple_cgp_sam,23

4,simple_cgp_sam,36

4,simple_cgp_sam,52

4,simple_cgp_sam,105

4,simple_cgp_sam,32

4,simple_cgp_sam,42

4,simple_cgp_sam,48

4,simple_cgp_sam,75

4,simple_cgp_sam,27

4,simple_cgp_sam,75

4,simple_cgp_sam,209

4,simple_cgp_sam,30

4,simple_cgp_sam,43

4,simple_cgp_sam,46

4,simple_cgp_sam,50

4,simple_cgp_sam,70

4,simple_cgp_sam,55

4,simple_cgp_sam,73

4,simple_cgp_sam,55

4,simple_cgp_sam,161

4,simple_cgp_sam,66

4,simple_cgp_sam,56

4,simple_cgp_sam,50

4,simple_cgp_sam,21

4,simple_cgp_sam,70

4,simple_cgp_sam,113

4,simple_cgp_sam,62

4,simple_cgp_sam,60

4,simple_cgp_sam,55

4,simple_cgp_sam,14

4,simple_cgp_sam,266

5,simple_cgp_sam,61

5,simple_cgp_sam,112

5,simple_cgp_sam,57

5,simple_cgp_sam,65

5,simple_cgp_sam,85

5,simple_cgp_sam,108

5,simple_cgp_sam,122

5,simple_cgp_sam,110

5,simple_cgp_sam,169

5,simple_cgp_sam,145

5,simple_cgp_sam,53

5,simple_cgp_sam,229

5,simple_cgp_sam,103

5,simple_cgp_sam,59

5,simple_cgp_sam,165

5,simple_cgp_sam,133

5,simple_cgp_sam,211

5,simple_cgp_sam,219

5,simple_cgp_sam,60

5,simple_cgp_sam,284

5,simple_cgp_sam,68

5,simple_cgp_sam,342

5,simple_cgp_sam,69

5,simple_cgp_sam,74

5,simple_cgp_sam,134

5,simple_cgp_sam,143

5,simple_cgp_sam,103

5,simple_cgp_sam,106

5,simple_cgp_sam,97

5,simple_cgp_sam,238

6,simple_cgp_sam,119

6,simple_cgp_sam,440

6,simple_cgp_sam,239

6,simple_cgp_sam,94

6,simple_cgp_sam,149

6,simple_cgp_sam,90

6,simple_cgp_sam,515

6,simple_cgp_sam,278

6,simple_cgp_sam,206

6,simple_cgp_sam,67

6,simple_cgp_sam,57

6,simple_cgp_sam,260

6,simple_cgp_sam,82

6,simple_cgp_sam,96

6,simple_cgp_sam,201

6,simple_cgp_sam,137

6,simple_cgp_sam,479

6,simple_cgp_sam,91

6,simple_cgp_sam,107

6,simple_cgp_sam,321

6,simple_cgp_sam,196

6,simple_cgp_sam,289

6,simple_cgp_sam,153

6,simple_cgp_sam,711

6,simple_cgp_sam,166

6,simple_cgp_sam,221

6,simple_cgp_sam,643

6,simple_cgp_sam,367

6,simple_cgp_sam,315

6,simple_cgp_sam,390

7,simple_cgp_sam,205

7,simple_cgp_sam,1146

7,simple_cgp_sam,1611

7,simple_cgp_sam,1473

7,simple_cgp_sam,216

7,simple_cgp_sam,180

7,simple_cgp_sam,1718

7,simple_cgp_sam,909

7,simple_cgp_sam,1443

7,simple_cgp_sam,417

7,simple_cgp_sam,463

7,simple_cgp_sam,2235

7,simple_cgp_sam,965

7,simple_cgp_sam,490

7,simple_cgp_sam,1225

7,simple_cgp_sam,2247

7,simple_cgp_sam,432

7,simple_cgp_sam,278

7,simple_cgp_sam,262

7,simple_cgp_sam,659

7,simple_cgp_sam,473

7,simple_cgp_sam,103

7,simple_cgp_sam,959

7,simple_cgp_sam,2323

7,simple_cgp_sam,285

7,simple_cgp_sam,278

7,simple_cgp_sam,1370

7,simple_cgp_sam,542

7,simple_cgp_sam,201

7,simple_cgp_sam,1016

8,simple_cgp_sam,2208

8,simple_cgp_sam,1181

8,simple_cgp_sam,1772

8,simple_cgp_sam,1082

8,simple_cgp_sam,1385

8,simple_cgp_sam,1286

8,simple_cgp_sam,1498

8,simple_cgp_sam,294

8,simple_cgp_sam,915

8,simple_cgp_sam,162

8,simple_cgp_sam,2325

8,simple_cgp_sam,3142

8,simple_cgp_sam,1616

8,simple_cgp_sam,3869

8,simple_cgp_sam,4058

8,simple_cgp_sam,9535

8,simple_cgp_sam,304

8,simple_cgp_sam,1620

8,simple_cgp_sam,1537

8,simple_cgp_sam,2038

8,simple_cgp_sam,206

8,simple_cgp_sam,439

8,simple_cgp_sam,996

8,simple_cgp_sam,3428

8,simple_cgp_sam,645

8,simple_cgp_sam,853

8,simple_cgp_sam,783

8,simple_cgp_sam,569

8,simple_cgp_sam,795

8,simple_cgp_sam,3036

9,simple_cgp_sam,529

9,simple_cgp_sam,2584

9,simple_cgp_sam,901

9,simple_cgp_sam,1718

9,simple_cgp_sam,2543

9,simple_cgp_sam,1025

9,simple_cgp_sam,1165

9,simple_cgp_sam,1810

9,simple_cgp_sam,3758

9,simple_cgp_sam,1344

9,simple_cgp_sam,3828

9,simple_cgp_sam,218

9,simple_cgp_sam,3381

9,simple_cgp_sam,5443

9,simple_cgp_sam,440

9,simple_cgp_sam,7101

9,simple_cgp_sam,1161

9,simple_cgp_sam,3020

9,simple_cgp_sam,2745

9,simple_cgp_sam,453

9,simple_cgp_sam,3197

9,simple_cgp_sam,1040

9,simple_cgp_sam,3382

9,simple_cgp_sam,4595

9,simple_cgp_sam,1652

9,simple_cgp_sam,1412

9,simple_cgp_sam,2539

9,simple_cgp_sam,1510

9,simple_cgp_sam,242

9,simple_cgp_sam,2702

10,simple_cgp_sam,318

10,simple_cgp_sam,1619

10,simple_cgp_sam,3089

10,simple_cgp_sam,6220

10,simple_cgp_sam,5285

10,simple_cgp_sam,822

10,simple_cgp_sam,2283

10,simple_cgp_sam,2728

10,simple_cgp_sam,644

10,simple_cgp_sam,4553

10,simple_cgp_sam,6979

10,simple_cgp_sam,7383

10,simple_cgp_sam,3316

10,simple_cgp_sam,4769

10,simple_cgp_sam,3637

10,simple_cgp_sam,4732

10,simple_cgp_sam,3590

10,simple_cgp_sam,740

10,simple_cgp_sam,4173

10,simple_cgp_sam,2580

10,simple_cgp_sam,1232

10,simple_cgp_sam,3020

10,simple_cgp_sam,13396

10,simple_cgp_sam,656

10,simple_cgp_sam,879

10,simple_cgp_sam,4349

10,simple_cgp_sam,616

10,simple_cgp_sam,11514

10,simple_cgp_sam,4030

10,simple_cgp_sam,1459

10,simple_cgp_prob,11256

10,simple_cgp_prob,3688

10,simple_cgp_prob,3518

10,simple_cgp_prob,3616

10,simple_cgp_prob,2911

10,simple_cgp_prob,3532

10,simple_cgp_prob,18905

10,simple_cgp_prob,5944

10,simple_cgp_prob,9399

10,simple_cgp_prob,5507

10,simple_cgp_prob,6015

10,simple_cgp_prob,3548

10,simple_cgp_prob,8080

10,simple_cgp_prob,3359

10,simple_cgp_prob,5318

10,simple_cgp_prob,2819

10,simple_cgp_prob,18388

10,simple_cgp_prob,1971

10,simple_cgp_prob,5494

10,simple_cgp_prob,3890

10,simple_cgp_prob,2274

10,simple_cgp_prob,6267

10,simple_cgp_prob,4388

10,simple_cgp_prob,4386

10,simple_cgp_prob,2767

10,simple_cgp_prob,6302

10,simple_cgp_prob,7441

10,simple_cgp_prob,6349

10,simple_cgp_prob,7455

10,simple_cgp_prob,8885

1,simple_cgp_prob,0

1,simple_cgp_prob,4

1,simple_cgp_prob,5

1,simple_cgp_prob,8

1,simple_cgp_prob,2

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,12

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,27

1,simple_cgp_prob,15

1,simple_cgp_prob,9

1,simple_cgp_prob,3

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,0

1,simple_cgp_prob,11

1,simple_cgp_prob,3

1,simple_cgp_prob,1

1,simple_cgp_prob,0

1,simple_cgp_prob,1

1,simple_cgp_prob,3

1,simple_cgp_prob,6

1,simple_cgp_prob,0

2,simple_cgp_prob,7

2,simple_cgp_prob,28

2,simple_cgp_prob,38

2,simple_cgp_prob,37

2,simple_cgp_prob,31

2,simple_cgp_prob,1

2,simple_cgp_prob,18

2,simple_cgp_prob,6

2,simple_cgp_prob,28

2,simple_cgp_prob,34

2,simple_cgp_prob,5

2,simple_cgp_prob,42

2,simple_cgp_prob,24

2,simple_cgp_prob,28

2,simple_cgp_prob,39

2,simple_cgp_prob,9

2,simple_cgp_prob,28

2,simple_cgp_prob,64

2,simple_cgp_prob,146

2,simple_cgp_prob,22

2,simple_cgp_prob,16

2,simple_cgp_prob,24

2,simple_cgp_prob,3

2,simple_cgp_prob,22

2,simple_cgp_prob,24

2,simple_cgp_prob,24

2,simple_cgp_prob,3

2,simple_cgp_prob,30

2,simple_cgp_prob,13

2,simple_cgp_prob,18

3,simple_cgp_prob,275

3,simple_cgp_prob,78

3,simple_cgp_prob,75

3,simple_cgp_prob,174

3,simple_cgp_prob,78

3,simple_cgp_prob,64

3,simple_cgp_prob,76

3,simple_cgp_prob,41

3,simple_cgp_prob,19

3,simple_cgp_prob,76

3,simple_cgp_prob,46

3,simple_cgp_prob,110

3,simple_cgp_prob,349

3,simple_cgp_prob,87

3,simple_cgp_prob,47

3,simple_cgp_prob,37

3,simple_cgp_prob,68

3,simple_cgp_prob,155

3,simple_cgp_prob,25

3,simple_cgp_prob,98

3,simple_cgp_prob,64

3,simple_cgp_prob,84

3,simple_cgp_prob,16

3,simple_cgp_prob,2

3,simple_cgp_prob,165

3,simple_cgp_prob,65

3,simple_cgp_prob,216

3,simple_cgp_prob,49

3,simple_cgp_prob,146

3,simple_cgp_prob,60

4,simple_cgp_prob,187

4,simple_cgp_prob,439

4,simple_cgp_prob,140

4,simple_cgp_prob,73

4,simple_cgp_prob,115

4,simple_cgp_prob,65

4,simple_cgp_prob,300

4,simple_cgp_prob,284

4,simple_cgp_prob,115

4,simple_cgp_prob,145

4,simple_cgp_prob,125

4,simple_cgp_prob,109

4,simple_cgp_prob,276

4,simple_cgp_prob,327

4,simple_cgp_prob,331

4,simple_cgp_prob,273

4,simple_cgp_prob,31

4,simple_cgp_prob,229

4,simple_cgp_prob,125

4,simple_cgp_prob,146

4,simple_cgp_prob,592

4,simple_cgp_prob,161

4,simple_cgp_prob,245

4,simple_cgp_prob,133

4,simple_cgp_prob,118

4,simple_cgp_prob,316

4,simple_cgp_prob,789

4,simple_cgp_prob,515

4,simple_cgp_prob,519

4,simple_cgp_prob,100

5,simple_cgp_prob,153

5,simple_cgp_prob,1161

5,simple_cgp_prob,810

5,simple_cgp_prob,416

5,simple_cgp_prob,624

5,simple_cgp_prob,274

5,simple_cgp_prob,42

5,simple_cgp_prob,823

5,simple_cgp_prob,335

5,simple_cgp_prob,1334

5,simple_cgp_prob,133

5,simple_cgp_prob,1072

5,simple_cgp_prob,128

5,simple_cgp_prob,802

5,simple_cgp_prob,370

5,simple_cgp_prob,451

5,simple_cgp_prob,517

5,simple_cgp_prob,96

5,simple_cgp_prob,627

5,simple_cgp_prob,359

5,simple_cgp_prob,424

5,simple_cgp_prob,113

5,simple_cgp_prob,312

5,simple_cgp_prob,235

5,simple_cgp_prob,636

5,simple_cgp_prob,559

5,simple_cgp_prob,1054

5,simple_cgp_prob,149

5,simple_cgp_prob,770

5,simple_cgp_prob,2025

6,simple_cgp_prob,442

6,simple_cgp_prob,1951

6,simple_cgp_prob,534

6,simple_cgp_prob,1086

6,simple_cgp_prob,317

6,simple_cgp_prob,330

6,simple_cgp_prob,457

6,simple_cgp_prob,1013

6,simple_cgp_prob,583

6,simple_cgp_prob,213

6,simple_cgp_prob,697

6,simple_cgp_prob,783

6,simple_cgp_prob,432

6,simple_cgp_prob,298

6,simple_cgp_prob,461

6,simple_cgp_prob,1262

6,simple_cgp_prob,235

6,simple_cgp_prob,5709

6,simple_cgp_prob,345

6,simple_cgp_prob,525

6,simple_cgp_prob,349

6,simple_cgp_prob,603

6,simple_cgp_prob,610

6,simple_cgp_prob,247

6,simple_cgp_prob,541

6,simple_cgp_prob,1010

6,simple_cgp_prob,800

6,simple_cgp_prob,1614

6,simple_cgp_prob,259

6,simple_cgp_prob,469

7,simple_cgp_prob,6000

7,simple_cgp_prob,493

7,simple_cgp_prob,913

7,simple_cgp_prob,2089

7,simple_cgp_prob,546

7,simple_cgp_prob,349

7,simple_cgp_prob,1129

7,simple_cgp_prob,647

7,simple_cgp_prob,1034

7,simple_cgp_prob,454

7,simple_cgp_prob,1279

7,simple_cgp_prob,1291

7,simple_cgp_prob,773

7,simple_cgp_prob,2299

7,simple_cgp_prob,514

7,simple_cgp_prob,767

7,simple_cgp_prob,483

7,simple_cgp_prob,845

7,simple_cgp_prob,1624

7,simple_cgp_prob,4311

7,simple_cgp_prob,850

7,simple_cgp_prob,1188

7,simple_cgp_prob,1180

7,simple_cgp_prob,3586

7,simple_cgp_prob,1159

7,simple_cgp_prob,464

7,simple_cgp_prob,1342

7,simple_cgp_prob,504

7,simple_cgp_prob,459

7,simple_cgp_prob,721

8,simple_cgp_prob,1720

8,simple_cgp_prob,629

8,simple_cgp_prob,3508

8,simple_cgp_prob,4396

8,simple_cgp_prob,3171

8,simple_cgp_prob,1021

8,simple_cgp_prob,1283

8,simple_cgp_prob,591

8,simple_cgp_prob,3313

8,simple_cgp_prob,856

8,simple_cgp_prob,858

8,simple_cgp_prob,5916

8,simple_cgp_prob,349

8,simple_cgp_prob,1836

8,simple_cgp_prob,1033

8,simple_cgp_prob,986

8,simple_cgp_prob,2364

8,simple_cgp_prob,1437

8,simple_cgp_prob,1861

8,simple_cgp_prob,1923

8,simple_cgp_prob,2089

8,simple_cgp_prob,2076

8,simple_cgp_prob,2489

8,simple_cgp_prob,609

8,simple_cgp_prob,798

8,simple_cgp_prob,724

8,simple_cgp_prob,542

8,simple_cgp_prob,4579

8,simple_cgp_prob,2436

8,simple_cgp_prob,916

9,simple_cgp_prob,13612

9,simple_cgp_prob,2713

9,simple_cgp_prob,893

9,simple_cgp_prob,1747

9,simple_cgp_prob,780

9,simple_cgp_prob,2305

9,simple_cgp_prob,9562

9,simple_cgp_prob,3507

9,simple_cgp_prob,1242

9,simple_cgp_prob,5048

9,simple_cgp_prob,1853

9,simple_cgp_prob,3919

9,simple_cgp_prob,4800

9,simple_cgp_prob,2868

9,simple_cgp_prob,2347

9,simple_cgp_prob,7817

9,simple_cgp_prob,1599

9,simple_cgp_prob,2218

9,simple_cgp_prob,1703

9,simple_cgp_prob,6201

9,simple_cgp_prob,6974

9,simple_cgp_prob,1715

9,simple_cgp_prob,9386

9,simple_cgp_prob,2809

9,simple_cgp_prob,2147

9,simple_cgp_prob,2259

9,simple_cgp_prob,9482

9,simple_cgp_prob,3407

9,simple_cgp_prob,3867

9,simple_cgp_prob,669























































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































































==> svg-inkscape/max_plus_mul_log_cgp_sam_prob_5_30_logloglinfit_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'max_plus_mul_log_cgp_sam_prob_5_30_logloglinfit_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{max_plus_mul_log_cgp_sam_prob_5_30_logloglinfit_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/max_plus_mul_tgp_cgp_1_10_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'max_plus_mul_tgp_cgp_1_10_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{max_plus_mul_tgp_cgp_1_10_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

